Frequency-explicit a posteriori error estimates for finite element discretizations of Maxwell's equations

We consider residual-based a posteriori error estimators for Galerkin-type discretizations of time-harmonic Maxwell's equations. We focus on configurations where the frequency is high, or close to a resonance frequency, and derive reliability and efficiency estimates. In contrast to previous related works, our estimates are frequency-explicit. In particular, our key contribution is to show that even if the constants appearing in the reliability and efficiency estimates may blow up on coarse meshes, they become independent of the frequency for sufficiently refined meshes. Such results were previously known for the Helmholtz equation describing scalar wave propagation problems and we show that they naturally extend, at the price of many technicalities in the proofs, to Maxwell's equations. Our mathematical analysis is performed in the 3D case, and covers conforming N\'ed\'elec discretizations of the first and second family, as well as first-order (and hybridizable) discontinuous Galerkin schemes. We also present numerical experiments in the 2D case, where Maxwell's equations are discretized with N\'ed\'elec elements of the first family. These illustrating examples perfectly fit our key theoretical findings, and suggest that our estimates are sharp.

==> figures/data/high/P0/curve_1.3.txt <==
N    etac      etad      eta       err        nor
2 22.1175 8.57192 23.7205 6.09149 6.99579
4 300.596 130.556 327.724 51.3764 6.99257
8 27.8033 12.5528 30.5057 2.94075 6.99304
16 12.0453 5.18886 13.1154 1.17194 6.99306
32 5.7651 2.44333 6.26149 0.532407 6.99306
64 2.85078 1.20075 3.09334 0.259238 6.99306
128 1.4216 0.596883 1.54182 0.128741 6.99306
256 0.710368 0.297778 0.770256 0.0642603 6.99306
512 0.355139 0.148749 0.385032 0.0321164 6.99306
1024 0.177566 0.0743424 0.192501 0.0160565 6.99306
2048 0.0887833 0.0371636 0.0962477 0.00802803 6.99306


==> figures/data/high/P0/curve_16.3.txt <==
N    etac      etad      eta       err        nor
2 83.7544 2.83261 83.8022 6.43065 6.63525
4 29.7549 2.01199 29.8229 6.61789 6.95443
8 10.7411 1.44991 10.8385 6.49831 6.77987
16 4.26809 1.13159 4.41555 6.4936 6.82068
32 5.10161 2.39365 5.63525 6.59245 6.79477
64 3.54467 1.51327 3.85418 6.69391 6.79182
128 11.6431 4.95214 12.6525 10.4222 6.79183
256 29.0493 11.9919 31.4272 14.5811 6.79183
512 5.46411 2.23414 5.90321 1.44154 6.79183
1024 2.36521 0.962403 2.55351 0.361374 6.79183
2048 1.14435 0.464486 1.23503 0.12426 6.79183


==> figures/data/high/P0/curve_2.3.txt <==
N    etac      etad      eta       err        nor
2 13.0875 3.0998 13.4496 6.6228 6.95228
4 360.903 136.276 385.775 31.1786 6.90196
8 34.9802 14.0447 37.6944 11.6587 6.89857
16 31.5 13.734 34.3638 4.60789 6.89871
32 11.2626 4.74853 12.2227 1.25213 6.89872
64 5.19709 2.16577 5.6303 0.498432 6.89872
128 2.54934 1.05629 2.75951 0.232975 6.89872
256 1.26869 0.524203 1.37272 0.114439 6.89872
512 0.633616 0.261428 0.68543 0.0569626 6.89872
1024 0.316721 0.130584 0.342585 0.0284492 6.89872
2048 0.158351 0.0652644 0.171273 0.0142206 6.89872


==> figures/data/high/P0/curve_3.3.txt <==
N    etac      etad      eta       err        nor
2 17.6798 2.94214 17.9229 6.58134 6.8039
4 7.95812 2.53421 8.35188 6.56842 6.85786
8 37.808 17.6086 41.7074 10.112 6.86034
16 112.66 52.352 124.229 21.1973 6.86117
32 21.1139 8.94755 22.9315 3.48988 6.86119
64 7.92656 3.29774 8.58519 0.914497 6.8612
128 3.72083 1.53588 4.02536 0.360172 6.8612
256 1.83233 0.753357 1.98116 0.167535 6.8612
512 0.912743 0.374512 0.98659 0.0821753 6.8612
1024 0.455952 0.186892 0.492768 0.0408878 6.8612
2048 0.227925 0.0933767 0.246311 0.0204189 6.8612


==> figures/data/high/P0/curve_32.3.txt <==
N    etac      etad      eta       err        nor
2 165.772 2.82949 165.796 6.46461 6.80688
4 58.68 2.00302 58.7142 6.45712 6.63451
8 20.8488 1.42285 20.8973 6.54562 6.88003
16 7.52934 1.02575 7.59889 6.48524 6.7749
32 3.00184 0.80268 3.10731 6.48299 6.8106
64 3.48612 1.6871 3.87289 6.52002 6.78597
128 2.35891 1.05539 2.58424 6.55637 6.78305
256 5.53584 2.32048 6.00251 7.93852 6.78306
512 24.1787 9.96657 26.1523 23.8421 6.78306
1024 6.80398 2.7777 7.34913 3.4266 6.78306
2048 2.45179 0.996174 2.64644 0.643757 6.78306


==> figures/data/high/P0/curve_4.3.txt <==
N    etac      etad      eta       err        nor
2 22.601 2.89224 22.7853 6.57808 6.79894
4 8.82805 2.22633 9.10445 6.55275 6.87877
8 19.3943 7.36744 20.7465 7.60401 6.84416
16 12.1708 4.67244 13.0369 8.13009 6.84098
32 59.7726 25.5916 65.0207 14.8355 6.84104
64 11.6474 4.8533 12.6181 1.80252 6.84104
128 4.98883 2.05736 5.3964 0.548951 6.84104
256 2.40732 0.987694 2.60206 0.22879 6.84104
512 1.19326 0.488302 1.28931 0.108428 6.84104
1024 0.595354 0.243304 0.643151 0.0534571 6.84104
2048 0.297519 0.121506 0.321375 0.0266335 6.84104


==> figures/data/high/P0/curve_6.3.txt <==
N    etac      etad      eta       err        nor
2 32.6733 2.85715 32.798 6.67057 6.8801
4 11.991 2.08885 12.1716 6.52833 6.76033
8 5.68719 1.87654 5.98878 6.51569 6.81902
16 14.7784 6.94767 16.3301 7.62458 6.81954
32 39.1035 17.7019 42.9237 15.6975 6.81985
64 33.9225 14.2476 36.7931 9.76374 6.81986
128 8.21905 3.39407 8.89227 1.37473 6.81986
256 3.62894 1.48731 3.9219 0.414282 6.81986
512 1.76285 0.719776 1.90413 0.169469 6.81986
1024 0.875211 0.356662 0.945094 0.0796913 6.81986
2048 0.436839 0.177844 0.471653 0.0392008 6.81986


==> figures/data/high/P0/curve_8.3.txt <==
N    etac      etad      eta       err        nor
2 42.8443 2.84477 42.9386 6.75552 7.12796
4 15.4535 2.04855 15.5887 6.52449 6.78857
8 6.10254 1.59087 6.30649 6.51412 6.84046
16 8.3369 3.57571 9.07136 6.80269 6.81187
32 5.87592 2.33278 6.32204 7.07337 6.80884
64 56.7382 24.1363 61.6586 26.6664 6.80887
128 14.165 5.86622 15.3317 3.73794 6.80887
256 5.04778 2.07002 5.45574 0.776649 6.80887
512 2.35428 0.960703 2.54275 0.256846 6.80887
1024 1.15772 0.471236 1.24995 0.109508 6.80887
2048 0.576487 0.234351 0.6223 0.0522276 6.80887


==> figures/data/high/P1/curve_1.3.txt <==
N    etac      etad      eta       err        nor
2 88.2654 52.9027 102.905 21.8601 6.99295
4 16.7589 9.67605 19.3516 3.19218 6.99306
8 3.50252 1.85303 3.9625 0.420857 6.99306
16 0.871507 0.461544 0.986178 0.0920886 6.99306
32 0.218737 0.116002 0.247593 0.0228306 6.99306
64 0.0547275 0.0290639 0.0619662 0.00570733 6.99306
128 0.0136796 0.00727112 0.0154919 0.001427 6.99306
256 0.00341909 0.00181823 0.00387248 0.000356765 6.99306
512 0.000854636 0.000454598 0.00096802 8.91921e-05 6.99306
1024 0.000213645 0.000113657 0.000241996 2.22981e-05 6.99306


==> figures/data/high/P1/curve_16.3.txt <==
N    etac      etad      eta       err        nor
2 25.6528 1.99531 25.7302 6.57462 6.73993
4 9.29443 1.44989 9.40684 6.50034 6.85804
8 3.69212 1.17212 3.87371 6.48649 6.82633
16 10.4558 6.11822 12.1143 6.57279 6.78978
32 53.7245 30.7006 61.8777 13.4799 6.79177
64 3.83095 1.56139 4.13692 8.40882 6.79183
128 2.43515 1.34277 2.78083 1.20655 6.79183
256 0.532 0.291887 0.606813 0.0872846 6.79183
512 0.132291 0.0726131 0.150909 0.0145404 6.79183
1024 0.0330675 0.0181657 0.0377287 0.00348958 6.79183


==> figures/data/high/P1/curve_2.3.txt <==
N    etac      etad      eta       err        nor
2 20.7546 11.6821 23.8165 7.32906 6.8933
4 23.6415 13.9822 27.4668 11.0772 6.89863
8 15.6364 8.87193 17.978 4.38091 6.89872
16 2.73603 1.47818 3.1098 0.366836 6.89872
32 0.677743 0.365074 0.769814 0.0726148 6.89872
64 0.169924 0.0916024 0.193042 0.0178189 6.89872
128 0.0425017 0.0229358 0.0482954 0.00445125 6.89872
256 0.0106234 0.00573685 0.0120734 0.00111288 6.89872
512 0.00265524 0.00143444 0.00301793 0.000278229 6.89872
1024 0.00066372 0.00035864 0.000754418 6.95579e-05 6.89872


==> figures/data/high/P1/curve_32.3.txt <==
N    etac      etad      eta       err        nor
2 50.536 1.9824 50.5749 6.40303 6.77563
4 17.9757 1.41111 18.031 6.52469 6.71007
8 6.51575 1.02595 6.59603 6.48575 6.85133
16 2.59562 0.832115 2.72574 6.47936 6.81424
32 32.9348 19.0768 38.0608 7.29211 6.78115
64 10.3866 5.93242 11.9614 7.17248 6.783
128 1.70433 0.801329 1.88331 6.51637 6.78306
256 2.86831 1.58415 3.2767 2.74015 6.78306
512 0.526835 0.289488 0.601131 0.140897 6.78306
1024 0.129849 0.0713821 0.148176 0.0158699 6.78306


==> figures/data/high/P1/curve_4.3.txt <==
N    etac      etad      eta       err        nor
2 7.65094 2.29765 7.98849 6.52897 6.90273
4 10.8256 6.49587 12.625 6.85447 6.8379
8 9.97811 5.95754 11.6213 8.44212 6.84097
16 25.5778 13.9232 29.1218 12.6983 6.84104
32 2.42162 1.32281 2.75936 0.421763 6.84104
64 0.590407 0.321178 0.672113 0.0656526 6.84104
128 0.147817 0.0804658 0.168299 0.0155773 6.84104
256 0.0369663 0.0201419 0.0420975 0.00388213 6.84104
512 0.00923958 0.00503748 0.0105236 0.000970443 6.84104
1024 0.0023094 0.00125956 0.00263055 0.000242616 6.84104


==> figures/data/high/P1/curve_8.3.txt <==
N    etac      etad      eta       err        nor
2 13.3695 2.04801 13.5255 6.53099 6.86786
4 5.28303 1.64522 5.53327 6.50058 6.85083
8 27.6755 16.2767 32.1071 6.57712 6.8065
16 7.30153 4.20309 8.42486 7.62231 6.80881
32 21.8085 10.7577 24.3175 22.1529 6.80887
64 2.3355 1.28377 2.66508 0.640237 6.80887
128 0.549908 0.30082 0.626811 0.0683013 6.80887
256 0.137353 0.0751755 0.15658 0.0146206 6.80887
512 0.0343429 0.0188126 0.039158 0.00361386 6.80887
1024 0.00858381 0.00470489 0.00978866 0.000902904 6.80887


==> figures/data/high/P1_bck/curve_1.3.txt <==
N    etac      etad      eta       err        nor
2 147.709 87.8583 171.863 21.8601 6.99295
4 28.3067 15.9583 32.4952 3.19218 6.99306
8 5.95581 3.06129 6.6965 0.420857 6.99306
16 1.48629 0.764375 1.67133 0.0920886 6.99306
32 0.37343 0.192148 0.419965 0.0228306 6.99306
64 0.0934655 0.0481395 0.105134 0.00570733 6.99306
128 0.0233664 0.0120429 0.0262873 0.001427 6.99306
256 0.0058407 0.00301141 0.00657133 0.000356765 6.99306
512 0.00146 0.000752912 0.00164271 8.91921e-05 6.99306
1024 0.000364982 0.000188239 0.000410666 2.22981e-05 6.99306


==> figures/data/high/P1_bck/curve_16.3.txt <==
N    etac      etad      eta       err        nor
2 51.2309 3.40055 51.3436 6.57462 6.73993
4 18.4789 2.47059 18.6434 6.50034 6.85804
8 7.19342 1.99427 7.46475 6.48649 6.82633
16 17.764 9.90106 20.337 6.57279 6.78978
32 89.2752 50.4021 102.52 13.4799 6.79177
64 6.44086 2.48224 6.90262 8.40882 6.79183
128 4.14766 2.22411 4.70635 1.20655 6.79183
256 0.90775 0.483513 1.02849 0.0872846 6.79183
512 0.225879 0.120271 0.255903 0.0145404 6.79183
1024 0.0564773 0.0300867 0.0639914 0.00348958 6.79183


==> figures/data/high/P1_bck/curve_2.3.txt <==
N    etac      etad      eta       err        nor
2 35.3706 18.9508 40.1275 7.32906 6.8933
4 39.5536 23.2752 45.8935 11.0772 6.89863
8 26.4406 14.6304 30.2184 4.38091 6.89872
16 4.65711 2.44657 5.26065 0.366836 6.89872
32 1.1562 0.604679 1.30478 0.0726148 6.89872
64 0.290114 0.151727 0.327394 0.0178189 6.89872
128 0.0725883 0.0379883 0.0819278 0.00445125 6.89872
256 0.0181463 0.00950159 0.0204834 0.00111288 6.89872
512 0.00453588 0.00237574 0.00512039 0.000278229 6.89872
1024 0.00113386 0.000593981 0.00128002 6.95579e-05 6.89872


==> figures/data/high/P1_bck/curve_32.3.txt <==
N    etac      etad      eta       err        nor
2 101.035 3.37875 101.091 6.40303 6.77563
4 35.898 2.40509 35.9785 6.52469 6.71007
8 12.953 1.74819 13.0704 6.48575 6.85133
16 5.05419 1.4157 5.24872 6.47936 6.81424
32 55.7288 30.7852 63.6665 7.29211 6.78115
64 17.2829 9.7193 19.8284 7.17248 6.783
128 2.8737 1.2967 3.15271 6.51637 6.78306
256 4.88562 2.62401 5.54569 2.74015 6.78306
512 0.898949 0.479538 1.01886 0.140897 6.78306
1024 0.221711 0.118232 0.251266 0.0158699 6.78306


==> figures/data/high/P1_bck/curve_4.3.txt <==
N    etac      etad      eta       err        nor
2 14.9522 3.90908 15.4548 6.52897 6.90273
4 18.574 10.5371 21.3547 6.85447 6.8379
8 16.8011 10.0181 19.5612 8.44212 6.84097
16 43.2319 22.8873 48.9166 12.6983 6.84104
32 4.1236 2.19051 4.66931 0.421763 6.84104
64 1.00734 0.532031 1.1392 0.0656526 6.84104
128 0.252382 0.13328 0.285412 0.0155773 6.84104
256 0.0631353 0.0333603 0.0714071 0.00388213 6.84104
512 0.0157827 0.00834319 0.0178522 0.000970443 6.84104
1024 0.0039451 0.00208608 0.00446268 0.000242616 6.84104


==> figures/data/high/P1_bck/curve_8.3.txt <==
N    etac      etad      eta       err        nor
2 26.5868 3.48941 26.8149 6.53099 6.86786
4 10.3042 2.79947 10.6778 6.50058 6.85083
8 46.9295 26.2744 53.7841 6.57712 6.8065
16 12.1219 6.94705 13.9714 7.62231 6.80881
32 36.784 17.504 40.7364 22.1529 6.80887
64 3.97762 2.12623 4.51025 0.640237 6.80887
128 0.938284 0.498307 1.0624 0.0683013 6.80887
256 0.23452 0.124516 0.265526 0.0146206 6.80887
512 0.0586554 0.0311583 0.0664176 0.00361386 6.80887
1024 0.0146626 0.00779229 0.0166046 0.000902904 6.80887


==> figures/data/high/P2/curve_1.3.txt <==
N    etac      etad      eta       err        nor
2 40.8641 27.5541 49.2859 12.3135 6.99306
4 3.51955 1.47237 3.81512 0.46334 6.99306
8 0.463814 0.200627 0.505346 0.0472119 6.99306
16 0.0617294 0.0247758 0.0665159 0.00605137 6.99306
32 0.00783406 0.00307796 0.00841703 0.000761048 6.99306
64 0.000983043 0.000383579 0.00105523 9.52739e-05 6.99306
128 0.000123004 4.78606e-05 0.000131987 1.19137e-05 6.99306
256 1.53796e-05 5.97677e-06 1.65001e-05 1.48935e-06 6.99306
512 1.9226e-06 7.46808e-07 2.06255e-06 1.86188e-07 6.99306


==> figures/data/high/P2/curve_16.3.txt <==
N    etac      etad      eta       err        nor
2 12.655 1.38194 12.7302 6.52235 6.76048
4 4.84758 1.05432 4.96091 6.48597 6.79415
8 3.87004 1.70424 4.22867 6.47824 6.78344
16 8.60856 6.39862 10.7261 6.44712 6.79191
32 2.8756 1.41566 3.20517 7.24799 6.79183
64 2.10337 0.814731 2.25565 1.1581 6.79183
128 0.236999 0.0938759 0.254914 0.028395 6.79183
256 0.0305022 0.0116884 0.032665 0.00296706 6.79183
512 0.00384381 0.00145581 0.00411026 0.000370494 6.79183


==> figures/data/high/P2/curve_2.3.txt <==
N    etac      etad      eta       err        nor
2 61.898 42.1609 74.8926 14.3314 6.89901
4 79.2318 47.4121 92.3341 36.7632 6.89872
8 2.55804 1.03439 2.75927 0.371072 6.89872
16 0.331561 0.136435 0.358535 0.0334242 6.89872
32 0.0433189 0.0169818 0.0465286 0.00422073 6.89872
64 0.00547457 0.0021136 0.00586841 0.000529761 6.89872
128 0.000686272 0.000263429 0.000735095 6.62894e-05 6.89872
256 8.58471e-05 3.28748e-05 9.19265e-05 8.28834e-06 6.89872
512 1.0733e-05 4.1057e-06 1.14914e-05 1.03611e-06 6.89872


==> figures/data/high/P2/curve_32.3.txt <==
N    etac      etad      eta       err        nor
2 24.6208 1.35821 24.6583 6.5115 6.87825
4 8.87025 0.977391 8.92394 6.49734 6.75472
8 3.40351 0.747054 3.48454 6.47913 6.78707
16 3.02305 1.35014 3.31085 6.47688 6.77557
32 10.3382 7.97094 13.0543 6.32396 6.78313
64 2.22844 1.27018 2.56502 6.18773 6.78306
128 2.44819 0.937703 2.62163 2.5934 6.78306
256 0.231436 0.0914259 0.24884 0.0380607 6.78306
512 0.0296979 0.0113603 0.0317966 0.00291873 6.78306


==> figures/data/high/P2/curve_4.3.txt <==
N    etac      etad      eta       err        nor
2 6.1996 2.58377 6.71646 6.48361 6.82471
4 14.2413 9.14793 16.9262 7.74463 6.84118
8 28.4616 16.1015 32.7005 23.2527 6.84104
16 2.17072 0.859606 2.33473 0.41417 6.84104
32 0.275001 0.110724 0.296455 0.0278747 6.84104
64 0.0356329 0.0137939 0.0382097 0.00346235 6.84104
128 0.00449611 0.00171771 0.00481306 0.000434123 6.84104
256 0.000563364 0.000214144 0.000602691 5.43112e-05 6.84104
512 7.04638e-05 2.67259e-05 7.53619e-05 6.79034e-06 6.84104


==> figures/data/high/P2/curve_8.3.txt <==
N    etac      etad      eta       err        nor
2 6.95304 1.48588 7.11004 6.49941 6.81177
4 4.85927 2.08845 5.28906 6.47808 6.79837
8 18.8285 13.0079 22.8849 7.60972 6.80897
16 6.50358 3.41325 7.34485 9.95236 6.80887
32 2.04514 0.799883 2.196 0.62163 6.80887
64 0.249154 0.099226 0.268185 0.0262397 6.80887
128 0.032154 0.0123648 0.0344495 0.00312154 6.80887
256 0.00405369 0.00153993 0.00433633 0.000390948 6.80887
512 0.000507822 0.00019199 0.000542902 4.89047e-05 6.80887


==> figures/data/high/P2_bck/curve_1.3.txt <==
N    etac      etad      eta       err        nor
2 97.9682 64.9956 117.568 12.3135 6.99306
4 8.41233 3.53416 9.12456 0.46334 6.99306
8 1.10081 0.486423 1.20349 0.0472119 6.99306
16 0.146244 0.0605159 0.15827 0.00605137 6.99306
32 0.0185419 0.0075453 0.0200183 0.000761048 6.99306
64 0.00232608 0.000941623 0.00250944 9.52739e-05 6.99306
128 0.000291029 0.000117572 0.000313881 1.19137e-05 6.99306
256 3.63873e-05 1.46874e-05 3.92398e-05 1.48935e-06 6.99306
512 4.54874e-06 1.83549e-06 4.9051e-06 1.86188e-07 6.99306


==> figures/data/high/P2_bck/curve_16.3.txt <==
N    etac      etad      eta       err        nor
2 37.7754 3.39576 37.9277 6.52235 6.76048
4 14.2394 2.58245 14.4717 6.48597 6.79415
8 9.87378 3.94116 10.6313 6.47824 6.78344
16 20.3489 14.7133 25.111 6.44712 6.79191
32 6.8561 3.33496 7.62418 7.24799 6.79183
64 5.0194 1.96193 5.38921 1.1581 6.79183
128 0.562324 0.228399 0.606938 0.028395 6.79183
256 0.0722271 0.0285958 0.0776818 0.00296706 6.79183
512 0.00909625 0.00357038 0.00977187 0.000370494 6.79183


==> figures/data/high/P2_bck/curve_2.3.txt <==
N    etac      etad      eta       err        nor
2 143.846 97.0426 173.519 14.3314 6.89901
4 189.34 111.518 219.74 36.7632 6.89872
8 6.11007 2.48656 6.59666 0.371072 6.89872
16 0.787049 0.331514 0.854018 0.0334242 6.89872
32 0.102591 0.0415227 0.110675 0.00422073 6.89872
64 0.0129564 0.00518225 0.0139543 0.000529761 6.89872
128 0.00162381 0.000646756 0.00174787 6.62894e-05 6.89872
256 0.000203113 8.07639e-05 0.000218581 8.28834e-06 6.89872
512 2.53935e-05 1.00898e-05 2.73246e-05 1.03611e-06 6.89872


==> figures/data/high/P2_bck/curve_32.3.txt <==
N    etac      etad      eta       err        nor
2 73.7694 3.33983 73.845 6.5115 6.87825
4 26.4754 2.40203 26.5841 6.49734 6.75472
8 9.99333 1.82965 10.1594 6.47913 6.78707
16 7.61496 3.09945 8.22157 6.47688 6.77557
32 24.2482 18.2115 30.3254 6.32396 6.78313
64 5.3619 3.01846 6.15313 6.18773 6.78306
128 5.84214 2.25882 6.26361 2.5934 6.78306
256 0.549103 0.222456 0.592453 0.0380607 6.78306
512 0.0703217 0.0277939 0.0756151 0.00291873 6.78306


==> figures/data/high/P2_bck/curve_4.3.txt <==
N    etac      etad      eta       err        nor
2 16.4512 6.08353 17.54 6.48361 6.82471
4 32.8291 21.0101 38.9766 7.74463 6.84118
8 68.0296 37.8957 77.8724 23.2527 6.84104
16 5.18241 2.06834 5.57992 0.41417 6.84104
32 0.652631 0.269244 0.705988 0.0278747 6.84104
64 0.084384 0.03374 0.0908793 0.00346235 6.84104
128 0.0106402 0.00421234 0.0114437 0.000434123 6.84104
256 0.00133297 0.000525785 0.00143292 5.43112e-05 6.84104
512 0.000166715 6.56599e-05 0.000179179 6.79034e-06 6.84104


==> figures/data/high/P2_bck/curve_8.3.txt <==
N    etac      etad      eta       err        nor
2 20.4407 3.63923 20.7621 6.49941 6.81177
4 12.6309 4.87882 13.5404 6.47808 6.79837
8 46.759 31.691 56.4865 7.60972 6.80897
16 15.5306 8.02776 17.4827 9.95236 6.80887
32 4.88108 1.92554 5.24716 0.62163 6.80887
64 0.591208 0.241374 0.638584 0.0262397 6.80887
128 0.0761405 0.0302484 0.0819288 0.00312154 6.80887
256 0.00959301 0.00377659 0.0103096 0.000390948 6.80887
512 0.00120154 0.000471406 0.00129071 4.89047e-05 6.80887


==> figures/data/high/P3/curve_1.3.txt <==
N    etac      etad      eta       err        nor
2 9.28439 4.1398 10.1655 2.02928 6.99306
4 0.704646 0.296324 0.764417 0.0746454 6.99306
8 0.0564045 0.0190775 0.0595435 0.00542957 6.99306
16 0.00357948 0.00124754 0.00379065 0.000341026 6.99306
32 0.000224875 7.88581e-05 0.000238301 2.13719e-05 6.99306
64 1.40713e-05 4.94337e-06 1.49144e-05 1.33672e-06 6.99306
128 8.79623e-07 3.09226e-07 9.32393e-07 8.35606e-08 6.99306
256 5.50443e-08 1.94226e-08 5.83705e-08 5.23112e-09 6.99306


==> figures/data/high/P3/curve_16.3.txt <==
N    etac      etad      eta       err        nor
2 7.75453 1.07336 7.82846 6.48755 6.83888
4 3.37345 0.930194 3.49935 6.48144 6.8197
8 14.8852 5.984 16.043 6.58826 6.79287
16 9.4247 6.67566 11.5494 7.99742 6.79183
32 12.8891 4.82221 13.7616 16.1372 6.79183
64 0.287364 0.118161 0.310709 0.040503 6.79183
128 0.0208769 0.00754332 0.0221979 0.00201647 6.79183
256 0.00132949 0.000482026 0.00141418 0.000127068 6.79183


==> figures/data/high/P3/curve_2.3.txt <==
N    etac      etad      eta       err        nor
2 60.2075 39.7828 72.1638 16.4499 6.89871
4 6.54786 2.64808 7.06306 1.71689 6.89872
8 0.451333 0.18641 0.488314 0.0472259 6.89872
16 0.034181 0.0119934 0.0362241 0.00329169 6.89872
32 0.00217638 0.000773498 0.00230975 0.000207643 6.89872
64 0.000136687 4.87367e-05 0.000145115 1.30139e-05 6.89872
128 8.55177e-06 3.05272e-06 9.0803e-06 8.13948e-07 6.89872
256 5.34574e-07 1.90934e-07 5.67649e-07 5.08865e-08 6.89872


==> figures/data/high/P3/curve_32.3.txt <==
N    etac      etad      eta       err        nor
2 14.7236 1.03037 14.7596 6.5237 6.81413
4 5.43885 0.759572 5.49163 6.47983 6.84519
8 2.37838 0.661928 2.46877 6.47665 6.8047
16 21.4211 8.34379 22.9887 6.75574 6.78396
32 7.64886 5.29568 9.30319 7.03929 6.78306
64 10.3946 3.85615 11.0868 24.9669 6.78306
128 0.278641 0.11447 0.301237 0.0597292 6.78306
256 0.0201069 0.00728074 0.0213845 0.00195539 6.78306


==> figures/data/high/P3/curve_4.3.txt <==
N    etac      etad      eta       err        nor
2 20.0611 9.96488 22.3997 6.51075 6.84329
4 11.3194 8.03469 13.8811 9.54509 6.84104
8 5.78772 2.24474 6.20778 2.26213 6.84104
16 0.350969 0.144462 0.379538 0.0373324 6.84104
32 0.0259767 0.00926714 0.0275803 0.00250263 6.84104
64 0.00165459 0.00059443 0.00175813 0.000158005 6.84104
128 0.00010389 3.74117e-05 0.000110421 9.90269e-06 6.84104
256 6.49951e-06 2.34255e-06 6.90877e-06 6.19352e-07 6.84104


==> figures/data/high/P3/curve_8.3.txt <==
N    etac      etad      eta       err        nor
2 4.80116 1.30112 4.97434 6.49186 6.85104
4 11.0445 4.62373 11.9733 6.49367 6.81021
8 40.5525 28.5826 49.6132 16.4276 6.80886
16 6.4955 2.46318 6.94685 4.37175 6.80887
32 0.307284 0.126403 0.332267 0.0351532 6.80887
64 0.022484 0.0080894 0.0238949 0.00216758 6.80887
128 0.00143203 0.000517547 0.00152268 0.000136825 6.80887
256 8.99046e-05 3.25525e-05 9.56164e-05 8.57509e-06 6.80887


==> figures/data/high/P3_bck/curve_1.3.txt <==
N    etac      etad      eta       err        nor
2 28.8853 13.0647 31.7025 2.02928 6.99306
4 2.19303 0.926596 2.38074 0.0746454 6.99306
8 0.176144 0.0585334 0.185615 0.00542957 6.99306
16 0.0111902 0.0038079 0.0118203 0.000341026 6.99306
32 0.000703381 0.000240146 0.000743246 2.13719e-05 6.99306
64 4.40228e-05 1.50443e-05 4.65224e-05 1.33672e-06 6.99306
128 2.75225e-06 9.40888e-07 2.90864e-06 8.35606e-08 6.99306
256 1.72304e-07 5.9038e-08 1.82137e-07 5.23112e-09 6.99306


==> figures/data/high/P3_bck/curve_16.3.txt <==
N    etac      etad      eta       err        nor
2 30.6941 3.49777 30.8927 6.48755 6.83888
4 12.8444 2.99783 13.1896 6.48144 6.8197
8 45.4437 17.9294 48.8528 6.58826 6.79287
16 28.5496 20.3043 35.0334 7.99742 6.79183
32 40.0824 15.3989 42.9386 16.1372 6.79183
64 0.895566 0.367593 0.968072 0.040503 6.79183
128 0.065227 0.0231138 0.0692012 0.00201647 6.79183
256 0.00415724 0.00146959 0.00440935 0.000127068 6.79183


==> figures/data/high/P3_bck/curve_2.3.txt <==
N    etac      etad      eta       err        nor
2 200.813 130.645 239.57 16.4499 6.89871
4 20.3525 8.41798 22.0247 1.71689 6.89872
8 1.40572 0.581627 1.5213 0.0472259 6.89872
16 0.106773 0.0367895 0.112933 0.00329169 6.89872
32 0.00680491 0.00235911 0.00720224 0.000207643 6.89872
64 0.00042755 0.000148388 0.000452569 1.30139e-05 6.89872
128 2.67552e-05 9.28971e-06 2.8322e-05 8.13948e-07 6.89872
256 1.67265e-06 5.80927e-07 1.77066e-06 5.08865e-08 6.89872


==> figures/data/high/P3_bck/curve_32.3.txt <==
N    etac      etad      eta       err        nor
2 58.7411 3.36321 58.8373 6.5237 6.81413
4 21.5237 2.47556 21.6656 6.47983 6.84519
8 9.04468 2.1323 9.29263 6.47665 6.8047
16 65.0308 25.0397 69.685 6.75574 6.78396
32 23.3946 16.2244 28.47 7.03929 6.78306
64 32.2401 12.296 34.5053 24.9669 6.78306
128 0.868411 0.356015 0.938554 0.0597292 6.78306
256 0.0628218 0.022307 0.0666647 0.00195539 6.78306


==> figures/data/high/P3_bck/curve_4.3.txt <==
N    etac      etad      eta       err        nor
2 60.8377 29.4061 67.5718 6.51075 6.84329
4 34.8216 24.7392 42.715 9.54509 6.84104
8 18.0072 7.15803 19.3777 2.26213 6.84104
16 1.09355 0.450052 1.18254 0.0373324 6.84104
32 0.0811552 0.0284115 0.0859848 0.00250263 6.84104
64 0.00517365 0.00181268 0.00548201 0.000158005 6.84104
128 0.000324974 0.000113895 0.000344355 9.90269e-06 6.84104
256 2.03346e-05 7.12833e-06 2.15479e-05 6.19352e-07 6.84104


==> figures/data/high/P3_bck/curve_8.3.txt <==
N    etac      etad      eta       err        nor
2 18.3221 4.19464 18.7961 6.49186 6.85104
4 34.2902 13.8472 36.9805 6.49367 6.81021
8 127.219 89.7546 155.694 16.4276 6.80886
16 20.2137 7.86471 21.6898 4.37175 6.80887
32 0.957579 0.393428 1.03525 0.0351532 6.80887
64 0.0702465 0.0247918 0.074493 0.00216758 6.80887
128 0.00447782 0.00157799 0.00474772 0.000136825 6.80887
256 0.000281228 9.90971e-05 0.000298177 8.57509e-06 6.80887


==> figures/data/pml_pw/P0/curve_1.00.txt <==
N    etac      etad      eta       err        nor
10 88.0537 24.3996 91.3717 7.08501 14.4584
20 54.518 14.3395 56.3722 4.31507 14.5898
40 32.6011 7.66583 33.4902 2.48579 14.5904
80 17.94 3.95931 18.3717 1.31987 14.5907
160 9.26307 2.00182 9.47691 0.671824 14.5907
320 4.67466 1.00382 4.78122 0.337146 14.5907
640 2.3432 0.502179 2.39641 0.168725 14.5907
1280 1.17236 0.251125 1.19896 0.08438 14.5907


==> figures/data/pml_pw/P0/curve_16.00.txt <==
N    etac      etad      eta       err        nor
10 330.353 134.342 356.624 211.819 211.788
20 188.51 82.536 205.787 211.532 211.596
40 477.196 280.579 553.57 215.14 211.594
80 1070.53 608.645 1231.46 296.937 211.594
160 564.55 293.003 636.056 62.7855 211.594
320 291.873 150.553 328.415 29.6565 211.594
640 147.37 75.9179 165.775 14.0283 211.594
1280 73.8763 38.0457 83.0974 6.88709 211.594


==> figures/data/pml_pw/P0/curve_2.00.txt <==
N    etac      etad      eta       err        nor
10 158.824 73.4735 174.995 26.1711 27.0976
20 95.527 42.1439 104.41 8.95788 27.1495
40 53.946 22.3974 58.4107 4.63006 27.1497
80 28.5376 11.4567 30.7515 2.37109 27.1498
160 14.5367 5.77109 15.6404 1.19478 27.1498
320 7.30658 2.89132 7.85785 0.598444 27.1498
640 3.65837 1.44636 3.93391 0.299358 27.1498
1280 1.82984 0.723268 1.9676 0.149696 27.1498


==> figures/data/pml_pw/P0/curve_32.00.txt <==
N    etac      etad      eta       err        nor
10 633.301 260.89 684.933 423.385 423.455
20 346.679 138.477 373.313 423.084 423.057
40 187.639 82.3765 204.925 423.012 423.053
80 609.917 361.495 708.998 426.31 423.052
160 2287.79 1295.61 2629.18 622.366 423.052
320 1136.18 589.392 1279.96 159.584 423.052
640 581.946 300.149 654.791 70.4012 423.052
1280 293.406 151.144 330.048 29.8307 423.052


==> figures/data/pml_pw/P0/curve_4.00.txt <==
N    etac      etad      eta       err        nor
10 241.194 129.981 273.989 54.856 53.2468
20 278.774 151.965 317.504 62.5971 53.2357
40 152.736 77.0139 171.054 14.9157 53.2355
80 80.1715 39.8078 89.5105 7.38401 53.2354
160 40.6802 20.111 45.3798 3.67995 53.2354
320 20.419 10.0827 22.7727 1.83817 53.2354
640 10.2196 5.04477 11.3969 0.918855 53.2354
1280 5.11107 2.52281 5.69979 0.459398 53.2354


==> figures/data/pml_pw/P0/curve_8.00.txt <==
N    etac      etad      eta       err        nor
10 185.741 80.32 202.364 105.925 106.014
20 354.399 204.837 409.337 109.356 105.933
40 588.006 333.177 675.839 150.751 105.932
80 286.282 148.102 322.322 29.087 105.932
160 148.582 76.2942 167.025 14.1995 105.932
320 75.0762 38.4881 84.3669 6.98218 105.932
640 37.6403 19.2888 42.2948 3.47325 105.932
1280 18.833 9.65009 21.1615 1.73429 105.932


==> figures/data/pml_pw/P1/curve_1.00.txt <==
N    etac      etad      eta       err        nor
10 44.5688 9.23207 45.5149 4.08642 14.6067
20 25.4742 4.05494 25.795 2.21048 14.5904
40 8.46287 1.382 8.57496 0.719886 14.5907
80 2.3821 0.404732 2.41624 0.213628 14.5907
160 0.607434 0.117294 0.618655 0.0560137 14.5907
320 0.154721 0.0386396 0.159473 0.0149496 14.5907
640 0.0389096 0.0131201 0.0410621 0.00405432 14.5907


==> figures/data/pml_pw/P1/curve_16.00.txt <==
N    etac      etad      eta       err        nor
10 182.732 77.2672 198.397 211.602 211.573
20 3835.27 1889.89 4275.62 422.916 211.593
40 1104.49 730.728 1324.33 344.547 211.594
80 249.974 163.212 298.538 93.8436 211.594
160 68.5916 40.8825 79.851 10.7899 211.594
320 17.4784 10.2142 20.2442 1.87166 211.594
640 4.38813 2.55026 5.07538 0.450382 211.594


==> figures/data/pml_pw/P1/curve_2.00.txt <==
N    etac      etad      eta       err        nor
10 64.7675 26.2026 69.8671 7.31907 27.1564
20 32.0366 8.71063 33.1996 2.93631 27.1496
40 10.7419 2.65764 11.0658 0.923401 27.1498
80 2.97369 0.713595 3.05811 0.265083 27.1498
160 0.754755 0.181931 0.776373 0.0685622 27.1498
320 0.19076 0.0470625 0.196479 0.0175977 27.1498
640 0.0478498 0.012562 0.0494713 0.00448951 27.1498


==> figures/data/pml_pw/P1/curve_32.00.txt <==
N    etac      etad      eta       err        nor
10 340.96 144.738 370.409 422.993 423.009
20 179.415 75.1855 194.532 423.061 423.051
40 17925.3 8637.63 19897.8 1916.61 423.052
80 1864.24 1253.97 2246.74 614.787 423.052
160 541.923 355.67 648.214 351.359 423.052
320 135.755 81.3057 158.24 35.3017 423.052
640 34.5602 20.2904 40.0763 4.17456 423.052


==> figures/data/pml_pw/P1/curve_4.00.txt <==
N    etac      etad      eta       err        nor
10 221.504 141.705 262.953 41.6481 53.2346
20 78.0085 42.5393 88.8533 13.1939 53.2352
40 24.8358 11.8173 27.5039 2.45526 53.2354
80 6.61262 3.01229 7.26641 0.638128 53.2354
160 1.67056 0.754037 1.83285 0.162282 53.2354
320 0.418771 0.188437 0.459214 0.0408525 53.2354
640 0.104766 0.0471443 0.114884 0.0102398 53.2354


==> figures/data/pml_pw/P1/curve_8.00.txt <==
N    etac      etad      eta       err        nor
10 1893.53 935.75 2112.13 213.365 105.923
20 488.155 320.801 584.131 124.869 105.932
40 127.798 81.3681 151.503 29.6919 105.932
80 36.2529 20.9764 41.8841 4.24903 105.932
160 9.25372 5.24928 10.6389 0.951163 105.932
320 2.3237 1.31084 2.66793 0.236241 105.932
640 0.581537 0.327581 0.667454 0.0590708 105.932


==> figures/data/pml_pw/P2/curve_1.00.txt <==
N    etac      etad      eta       err        nor
10 31.7073 5.33842 32.1535 3.19639 14.5894
20 10.5374 2.18432 10.7614 0.981159 14.5908
40 2.36331 0.6589 2.45345 0.232028 14.5907
80 0.452934 0.250365 0.517525 0.0557788 14.5907
160 0.0794072 0.0814544 0.113756 0.0147828 14.5907
320 0.0133928 0.028796 0.0317581 0.00463012 14.5907
640 0.00241533 0.0101906 0.0104729 0.00162259 14.5907


==> figures/data/pml_pw/P2/curve_16.00.txt <==
N    etac      etad      eta       err        nor
10 1169.19 558.049 1295.54 225.152 211.593
20 750.115 437.026 868.138 234.458 211.594
40 331.533 184.332 379.332 190.385 211.594
80 56.371 26.366 62.2323 9.26711 211.594
160 7.81743 3.5003 8.5653 0.729133 211.594
320 1.00165 0.444044 1.09566 0.0906049 211.594
640 0.125994 0.0557152 0.137763 0.0118378 211.594


==> figures/data/pml_pw/P2/curve_2.00.txt <==
N    etac      etad      eta       err        nor
10 39.1049 9.29951 40.1954 4.08342 27.1491
20 13.5121 2.89153 13.818 1.26277 27.1498
40 2.90211 0.56553 2.9567 0.262915 27.1498
80 0.529277 0.143765 0.548455 0.0499843 27.1498
160 0.0879388 0.0417709 0.0973552 0.0100148 27.1498
320 0.0142787 0.0144496 0.0203143 0.00255836 27.1498
640 0.00249644 0.00509771 0.00567616 0.000834061 27.1498


==> figures/data/pml_pw/P2/curve_32.00.txt <==
N    etac      etad      eta       err        nor
10 229.688 98.2325 249.812 423.053 423.051
20 1784.59 848.735 1976.14 439.512 423.052
40 1202.2 675.502 1378.98 456.605 423.052
80 777.279 433.281 889.885 635.223 423.052
160 110.591 52.1088 122.252 30.8453 423.052
320 15.2673 6.90297 16.7554 1.51974 423.052
640 1.95397 0.875341 2.14108 0.187627 423.052


==> figures/data/pml_pw/P2/curve_4.00.txt <==
N    etac      etad      eta       err        nor
10 93.406 45.9237 104.085 19.1884 53.2349
20 27.8578 9.60766 29.468 2.90085 53.2354
40 5.39891 1.53341 5.61245 0.493225 53.2354
80 0.882663 0.225695 0.911061 0.0773674 53.2354
160 0.130246 0.0347435 0.134801 0.011591 53.2354
320 0.0189257 0.00804998 0.0205666 0.00196543 53.2354
640 0.00295173 0.00258792 0.00392556 0.000477709 53.2354


==> figures/data/pml_pw/P2/curve_8.00.txt <==
N    etac      etad      eta       err        nor
10 450.313 258.197 519.083 118.241 105.932
20 157.748 85.9486 179.643 54.61 105.932
40 31.403 13.9915 34.3789 3.73667 105.932
80 4.56242 1.89179 4.93909 0.41569 105.932
160 0.599195 0.241613 0.646074 0.0533242 105.932
320 0.0764111 0.03057 0.0822993 0.00677642 105.932
640 0.00974977 0.00401052 0.0105424 0.00090653 105.932


==> figures/data/pml_pw/P3/curve_1.00.txt <==
N    etac      etad      eta       err        nor
10 20.3746 4.29997 20.8234 2.18295 14.5906
20 5.57447 1.64215 5.81131 0.547998 14.5907
40 0.835204 0.601926 1.02951 0.119671 14.5907
80 0.148096 0.206023 0.253728 0.0336186 14.5907
160 0.0240774 0.0707155 0.0747021 0.0107619 14.5907
320 0.00430344 0.024539 0.0249135 0.00374813 14.5907


==> figures/data/pml_pw/P3/curve_128.00.txt <==
N    etac      etad      eta       err        nor
10 2626.08 1070.75 2835.98 1692.04 1692.05
20 1316.2 546.245 1425.05 1692.03 1692.04
40 696.383 294.669 756.161 1692.05 1692.04
80 139336 81952.3 161650 4163.13 1692.04
160 25416.4 13679.5 28863.8 3147.98 1692.04
320 3237.6 1336.27 3502.53 1929.27 1692.04


==> figures/data/pml_pw/P3/curve_16.00.txt <==
N    etac      etad      eta       err        nor
10 4921.02 2980.91 5753.46 437.082 211.594
20 911.659 531.924 1055.49 360.614 211.594
40 115.653 50.2582 126.101 36.1549 211.594
80 9.99449 3.81913 10.6993 0.949552 211.594
160 0.672147 0.246188 0.715814 0.0601747 211.594
320 0.0430123 0.0155005 0.04572 0.00512071 211.594


==> figures/data/pml_pw/P3/curve_2.00.txt <==
N    etac      etad      eta       err        nor
10 25.2076 5.53755 25.8087 2.67372 27.1498
20 6.82073 1.24722 6.93382 0.631651 27.1498
40 0.96928 0.322441 1.0215 0.0984363 27.1498
80 0.156432 0.103622 0.187639 0.0212149 27.1498
160 0.0244631 0.0353737 0.0430086 0.0057303 27.1498
320 0.00432042 0.0122706 0.013009 0.00190705 27.1498


==> figures/data/pml_pw/P3/curve_32.00.txt <==
N    etac      etad      eta       err        nor
10 180.053 80.5234 197.238 423.096 423.054
20 23056.9 14157.4 27056.5 1880.89 423.052
40 1932.77 1125.2 2236.44 791.274 423.052
80 228.592 100.078 249.539 135.059 423.052
160 19.1638 7.43463 20.5554 2.0309 423.052
320 1.27977 0.477308 1.36588 0.128514 423.052


==> figures/data/pml_pw/P3/curve_4.00.txt <==
N    etac      etad      eta       err        nor
10 51.7625 18.6298 55.013 6.67444 53.2355
20 12.1142 2.87443 12.4506 1.16277 53.2354
40 1.56105 0.331936 1.59595 0.138897 53.2354
80 0.194831 0.0577077 0.203198 0.0195865 53.2354
160 0.0262231 0.0178155 0.0317024 0.00357168 53.2354
320 0.00439424 0.00613918 0.00754976 0.00102089 53.2354


==> figures/data/pml_pw/P3/curve_64.00.txt <==
N    etac      etad      eta       err        nor
10 1313.67 550.415 1424.32 846.013 846.04
20 697.21 293.291 756.387 846.059 846.037
40 83341.9 49229 96795.5 2430.99 846.037
80 12737.3 6957.08 14513.4 1563.73 846.037
160 1431.16 590.81 1548.31 521.387 846.037
320 114.905 41.4524 122.153 5.1722 846.037


==> figures/data/pml_pw/P3/curve_8.00.txt <==
N    etac      etad      eta       err        nor
10 312.681 184.05 362.828 124.746 105.932
20 66.1436 27.4187 71.6014 12.0187 105.932
40 6.88257 2.28767 7.2528 0.627724 105.932
80 0.551383 0.160274 0.574205 0.0489357 105.932
160 0.0443868 0.0136886 0.0464496 0.00417727 105.932
320 0.00505991 0.00314853 0.00595952 0.00070455 105.932


==> figures/data/resonance/P0/curve_1.25156.txt <==
N    etac      etad      eta       err        nor
2 41.9805 16.7781 45.2091 202.689 204.316
4 38.8351 16.9009 42.3534 209.171 204.312
8 85.8171 36.8217 93.3831 228.889 204.312
16 221.141 91.5721 239.35 333.011 204.312
32 518.371 212.043 560.063 401.068 204.312
64 105.267 42.8095 113.639 41.73 204.312
128 45.7916 18.5667 49.4125 9.74947 204.312
256 22.1741 8.97695 23.9223 2.91543 204.312
512 11.0003 4.44991 11.8663 1.1148 204.312
1024 5.48943 2.21974 5.92124 0.506571 204.312
2048 2.74338 1.10911 2.9591 0.246556 204.312


==> figures/data/resonance/P0/curve_1.25313.txt <==
N    etac      etad      eta       err        nor
2 40.6494 16.229 43.7693 100.419 101.98
4 39.9743 17.3948 43.595 106.996 101.976
8 99.1895 42.6348 107.964 130.561 101.976
16 624.607 258.975 676.167 467.434 101.976
32 130.154 53.3063 140.647 50.8105 101.976
64 47.6991 19.4223 51.5017 10.0556 101.976
128 22.3482 9.07261 24.1195 2.92144 101.976
256 11.0007 4.45908 11.8701 1.11255 101.976
512 5.47908 2.2192 5.91144 0.505497 101.976
1024 2.73689 1.1081 2.9527 0.246056 101.976
2048 1.36812 0.553805 1.47596 0.122179 101.976


==> figures/data/resonance/P0/curve_1.25625.txt <==
N    etac      etad      eta       err        nor
2 38.2625 15.2443 41.1875 49.7908 51.2383
4 42.4468 18.4677 46.2903 56.6048 51.2338
8 143.652 61.9652 156.446 93.1718 51.2343
16 238.467 99.1253 258.248 89.8235 51.2343
32 52.3723 21.5025 56.6146 10.8688 51.2343
64 22.8835 9.34084 24.7166 2.96896 51.2343
128 11.09 4.5133 11.9732 1.11902 51.2343
256 5.50264 2.23599 5.93959 0.50771 51.2343
512 2.74608 1.115 2.96381 0.24708 51.2343
1024 1.37239 0.557017 1.48112 0.122683 51.2343
2048 0.686111 0.278421 0.74045 0.0612338 51.2343


==> figures/data/resonance/P0/curve_1.2625.txt <==
N    etac      etad      eta       err        nor
2 34.3111 13.6138 36.9132 24.548 25.8225
4 48.4385 21.0723 52.8236 32.053 25.8182
8 1390.46 604.112 1516.02 443.248 25.8187
16 63.4791 26.5214 68.7966 12.5763 25.8187
32 23.8992 9.86053 25.8535 3.04379 25.8187
64 11.2341 4.60807 12.1424 1.12752 25.8187
128 5.53383 2.26314 5.97872 0.510572 25.8187
256 2.7567 1.12567 2.97768 0.248423 25.8187
512 1.37708 0.561883 1.4873 0.123346 25.8187
1024 0.688383 0.280768 0.743439 0.0615645 25.8187
2048 0.344172 0.140348 0.371688 0.0307687 25.8187


==> figures/data/resonance/P0/curve_1.275.txt <==
N    etac      etad      eta       err        nor
2 28.6604 11.2806 30.8005 12.119 13.1852
4 67.4159 29.3332 73.5211 22.2202 13.1813
8 85.4144 37.6542 93.3459 14.0619 13.1817
16 25.8866 10.9264 28.0981 3.15216 13.1818
32 11.5222 4.80036 12.4822 1.14399 13.1818
64 5.60261 2.32004 6.06397 0.516952 13.1818
128 2.78211 1.14859 3.00989 0.251491 13.1818
256 1.3887 0.572439 1.50206 0.124868 13.1818
512 0.694059 0.285877 0.750629 0.0623242 13.1818
1024 0.346995 0.142868 0.375255 0.0311484 13.1818
2048 0.173493 0.0714183 0.187618 0.0155725 13.1818


==> figures/data/resonance/P0/curve_1.3.txt <==
N    etac      etad      eta       err        nor
  2  22.1175   8.57192   23.7205   6.09149    6.99579
  4  300.596   130.556   327.724   51.3764    6.99257
  8  27.8033   12.5528   30.5057   2.94075    6.99304
  16 12.0453   5.18886   13.1154   1.17194    6.99306
  32 5.7651    2.44333   6.26149   0.532407   6.99306
  64 2.85078   1.20075   3.09334   0.259238   6.99306
 128 1.4216    0.596883  1.54182   0.128741   6.99306
 256 0.710368  0.297778  0.770256  0.0642603  6.99306
 512 0.355139  0.148749  0.385032  0.0321164  6.99306
1024 0.177566  0.0743424 0.192501  0.0160565  6.99306
2048 0.0887833 0.0371636 0.0962477 0.00802803 6.99306


==> figures/data/resonance/P1/curve_1.25156.txt <==
N    etac      etad      eta       err        nor
2 26.22 15.8556 30.6412 208.167 204.312
4 38.6835 21.2358 44.129 225.517 204.312
8 604.57 335.649 691.494 1072.17 204.312
16 26.4915 14.5638 30.2308 12.8505 204.312
32 6.3055 3.46584 7.19523 1.00845 204.312
64 1.5725 0.86505 1.79473 0.172225 204.312
128 0.392985 0.21632 0.448588 0.0414883 204.312
256 0.0982219 0.0540863 0.112129 0.0103474 204.312
512 0.0245515 0.013522 0.0280289 0.00258649 204.312
1024 0.00613746 0.00338063 0.00700693 0.000646621 204.312


==> figures/data/resonance/P1/curve_1.25313.txt <==
N    etac      etad      eta       err        nor
2 26.8385 16.2252 31.3618 105.931 101.976
4 43.4672 23.9088 49.6087 125.858 101.976
8 83.5205 46.2981 95.4944 74.2799 101.976
16 12.8512 7.05593 14.6608 3.32243 101.976
32 3.14687 1.72749 3.58985 0.38124 101.976
64 0.786141 0.431925 0.896982 0.0835685 101.976
128 0.196487 0.108022 0.224223 0.0206963 101.976
256 0.0491099 0.0270088 0.0560469 0.00517118 101.976
512 0.0122755 0.00675241 0.0140101 0.00129276 101.976
1024 0.00306867 0.00168817 0.00350238 0.000323191 101.976


==> figures/data/resonance/P1/curve_1.25625.txt <==
N    etac      etad      eta       err        nor
2 28.1579 17.0132 32.8986 55.4034 51.2341
4 57.6147 31.8114 65.8135 83.0436 51.2343
8 30.9915 17.127 35.4091 14.1174 51.2343
16 6.38349 3.49587 7.27805 1.01142 51.2343
32 1.58465 0.867715 1.80666 0.173331 51.2343
64 0.396204 0.217144 0.451807 0.0417705 51.2343
128 0.0990318 0.0543097 0.112946 0.010419 51.2343
256 0.0247521 0.0135792 0.0282322 0.00260449 51.2343
512 0.00618703 0.0033949 0.00705725 0.000651124 51.2343
1024 0.00154665 0.000848759 0.00176424 0.000162782 51.2343


==> figures/data/resonance/P1/curve_1.2625.txt <==
N    etac      etad      eta       err        nor
2 31.2295 18.8457 36.4753 30.4968 25.8186
4 164.8 91.655 188.573 117.797 25.8187
8 13.8784 7.62221 15.8338 3.41979 25.8187
16 3.21111 1.74955 3.65679 0.387954 25.8187
32 0.80245 0.437217 0.91383 0.0851401 25.8187
64 0.200713 0.109463 0.228622 0.0210916 25.8187
128 0.0501699 0.027379 0.0571544 0.00527061 25.8187
256 0.0125395 0.00684567 0.0142865 0.00131766 25.8187
512 0.00313438 0.00171148 0.00357121 0.000329419 25.8187
1024 0.000783542 0.000427888 0.000892763 8.23551e-05 25.8187


==> figures/data/resonance/P1/curve_1.275.txt <==
N    etac      etad      eta       err        nor
2 39.8999 24.0271 46.5758 19.3467 13.1816
4 61.2822 34.5273 70.3395 21.8996 13.1818
8 6.75333 3.66257 7.68257 1.04249 13.1818
16 1.64484 0.887191 1.86885 0.179564 13.1818
32 0.412308 0.222502 0.468513 0.0433058 13.1818
64 0.103147 0.0557216 0.117236 0.0108062 13.1818
128 0.0257827 0.0139377 0.0293088 0.00270159 13.1818
256 0.00644416 0.00348496 0.00732613 0.000675423 13.1818
512 0.00161078 0.00087128 0.00183133 0.000168858 13.1818
1024 0.000402669 0.00021783 0.000457813 4.22145e-05 13.1818


==> figures/data/resonance/P1/curve_1.3.txt <==
N    etac      etad      eta       err        nor
2 88.2654 52.9027 102.905 21.8601 6.99295
4 16.7589 9.67605 19.3516 3.19218 6.99306
8 3.50252 1.85303 3.9625 0.420857 6.99306
16 0.871507 0.461544 0.986178 0.0920886 6.99306
32 0.218737 0.116002 0.247593 0.0228306 6.99306
64 0.0547275 0.0290639 0.0619662 0.00570733 6.99306
128 0.0136796 0.00727112 0.0154919 0.001427 6.99306
256 0.00341909 0.00181823 0.00387248 0.000356765 6.99306
512 0.000854636 0.000454598 0.00096802 8.91921e-05 6.99306
1024 0.000213645 0.000113657 0.000241996 2.22981e-05 6.99306


==> figures/data/resonance/P1_bck/curve_1.25156.txt <==
N    etac      etad      eta       err        nor
2 43.7396 26.3782 51.078 208.167 204.312
4 65.231 34.8663 73.9645 225.517 204.312
8 1028.62 555.814 1169.18 1072.17 204.312
16 45.1862 24.1259 51.2235 12.8505 204.312
32 10.7647 5.74071 12.1998 1.00845 204.312
64 2.68555 1.43274 3.04384 0.172225 204.312
128 0.671265 0.358273 0.760892 0.0414883 204.312
256 0.167789 0.0895778 0.190203 0.0103474 204.312
512 0.0419422 0.0223951 0.0475467 0.00258649 204.312
1024 0.010485 0.00559898 0.0118863 0.000646621 204.312


==> figures/data/resonance/P1_bck/curve_1.25313.txt <==
N    etac      etad      eta       err        nor
2 44.775 26.9925 52.2819 105.931 101.976
4 73.3017 39.2612 83.1539 125.858 101.976
8 142.1 76.6602 161.46 74.2799 101.976
16 21.9201 11.6884 24.8417 3.32243 101.976
32 5.37234 2.86136 6.08682 0.38124 101.976
64 1.34259 0.715377 1.52129 0.0835685 101.976
128 0.335623 0.178907 0.38033 0.0206963 101.976
256 0.0838926 0.044732 0.0950732 0.00517118 101.976
512 0.0209707 0.0111833 0.0237663 0.00129276 101.976
1024 0.00524239 0.00279594 0.00594137 0.000323191 101.976


==> figures/data/resonance/P1_bck/curve_1.25625.txt <==
N    etac      etad      eta       err        nor
2 46.9839 28.3021 54.8498 55.4034 51.2341
4 97.1703 52.2546 110.33 83.0436 51.2343
8 52.7263 28.354 59.8666 14.1174 51.2343
16 10.8881 5.79083 12.3322 1.01142 51.2343
32 2.70531 1.43725 3.06339 0.173331 51.2343
64 0.676648 0.359646 0.766289 0.0417705 51.2343
128 0.169158 0.0899486 0.191586 0.010419 51.2343
256 0.042283 0.0224898 0.047892 0.00260449 51.2343
512 0.0105695 0.00562264 0.011972 0.000651124 51.2343
1024 0.00264224 0.00140571 0.0029929 0.000162782 51.2343


==> figures/data/resonance/P1_bck/curve_1.2625.txt <==
N    etac      etad      eta       err        nor
2 52.1273 31.3478 60.8271 30.4968 25.8186
4 278.004 150.648 316.198 117.797 25.8187
8 23.6097 12.6145 26.7683 3.41979 25.8187
16 5.47694 2.89791 6.19635 0.387954 25.8187
32 1.36994 0.724182 1.54957 0.0851401 25.8187
64 0.342784 0.1813 0.387777 0.0210916 25.8187
128 0.0856963 0.0453456 0.0969539 0.00527061 25.8187
256 0.0214208 0.0113378 0.0242363 0.00131766 25.8187
512 0.00535457 0.00283455 0.00605855 0.000329419 25.8187
1024 0.00133857 0.000708665 0.00151459 8.23551e-05 25.8187


==> figures/data/resonance/P1_bck/curve_1.275.txt <==
N    etac      etad      eta       err        nor
2 66.6507 39.9508 77.707 19.3467 13.1816
4 103.423 56.8162 118.002 21.8996 13.1818
8 11.4869 6.05754 12.9862 1.04249 13.1818
16 2.80535 1.46938 3.16687 0.179564 13.1818
32 0.703891 0.368539 0.794533 0.0433058 13.1818
64 0.176158 0.0922893 0.198869 0.0108062 13.1818
128 0.04404 0.0230839 0.0497231 0.00270159 13.1818
256 0.0110083 0.00577182 0.0124297 0.000675423 13.1818
512 0.00275176 0.00144302 0.00310716 0.000168858 13.1818
1024 0.000687904 0.00036077 0.000776767 4.22145e-05 13.1818


==> figures/data/resonance/P1_bck/curve_1.3.txt <==
N    etac      etad      eta       err        nor
2 147.709 87.8583 171.863 21.8601 6.99295
4 28.3067 15.9583 32.4952 3.19218 6.99306
8 5.95581 3.06129 6.6965 0.420857 6.99306
16 1.48629 0.764375 1.67133 0.0920886 6.99306
32 0.37343 0.192148 0.419965 0.0228306 6.99306
64 0.0934655 0.0481395 0.105134 0.00570733 6.99306
128 0.0233664 0.0120429 0.0262873 0.001427 6.99306
256 0.0058407 0.00301141 0.00657133 0.000356765 6.99306
512 0.00146 0.000752912 0.00164271 8.91921e-05 6.99306
1024 0.000364982 0.000188239 0.000410666 2.22981e-05 6.99306


==> figures/data/resonance/P2/curve_1.25156.txt <==
N    etac      etad      eta       err        nor
2 23.3095 13.3111 26.8425 214.018 204.312
4 19842.2 9083.61 21822.5 44187.2 204.312
8 13.8408 5.58277 14.9243 4.5491 204.312
16 1.77542 0.683623 1.90249 0.186711 204.312
32 0.224568 0.0851178 0.240158 0.0216869 204.312
64 0.0281586 0.0106087 0.0300907 0.00271009 204.312
128 0.0035226 0.00132371 0.0037631 0.000338844 204.312
256 0.000440412 0.000165301 0.000470412 4.23583e-05 204.312
512 5.50545e-05 2.06552e-05 5.88017e-05 5.31481e-06 204.312


==> figures/data/resonance/P2/curve_1.25313.txt <==
N    etac      etad      eta       err        nor
2 24.7975 14.0363 28.4945 112.282 101.976
4 93.1469 42.4847 102.378 103.921 101.976
8 6.84325 2.76678 7.38141 1.26755 101.976
16 0.887438 0.342212 0.951133 0.0880916 101.976
32 0.112278 0.0426118 0.120092 0.0108345 101.976
64 0.0140789 0.00531088 0.0150473 0.00135531 101.976
128 0.00176127 0.00066267 0.00188181 0.000169459 101.976
256 0.000220202 8.27528e-05 0.000235238 2.11839e-05 101.976
512 2.75268e-05 1.03404e-05 2.94049e-05 2.65743e-06 101.976


==> figures/data/resonance/P2/curve_1.25625.txt <==
N    etac      etad      eta       err        nor
2 28.6154 15.7795 32.6777 63.0406 51.2343
4 31.4194 14.2276 34.4907 17.8576 51.2343
8 3.427 1.39208 3.69895 0.434854 51.2343
16 0.447145 0.172932 0.47942 0.0437295 51.2343
32 0.0565871 0.0215311 0.0605449 0.00546179 51.2343
64 0.00709598 0.00268342 0.00758641 0.000683421 51.2343
128 0.000887713 0.000334826 0.000948758 8.54512e-05 51.2343
256 0.000110987 4.18123e-05 0.000118601 1.06821e-05 51.2343
512 1.38741e-05 5.22462e-06 1.48252e-05 1.33572e-06 51.2343


==> figures/data/resonance/P2/curve_1.2625.txt <==
N    etac      etad      eta       err        nor
2 51.0547 26.3513 57.4541 45.7702 25.8187
4 13.7481 6.13981 15.0568 4.14002 25.8187
8 1.72737 0.708292 1.86694 0.185831 25.8187
16 0.226424 0.088076 0.242951 0.0220807 25.8187
32 0.0286658 0.0109626 0.0306905 0.00276939 25.8187
64 0.003595 0.00136618 0.00384584 0.000346569 25.8187
128 0.000449748 0.000170467 0.00048097 4.33337e-05 25.8187
256 5.62302e-05 2.12876e-05 6.01249e-05 5.41711e-06 25.8187
512 7.02918e-06 2.65996e-06 7.51564e-06 6.78059e-07 25.8187


==> figures/data/resonance/P2/curve_1.275.txt <==
N    etac      etad      eta       err        nor
2 88.5848 62.6008 108.472 52.5919 13.1818
4 6.69178 2.91376 7.29863 1.1996 13.1818
8 0.882247 0.368532 0.956125 0.0904301 13.1818
16 0.116288 0.0457405 0.12496 0.0113542 13.1818
32 0.0147342 0.00568973 0.0157946 0.00142619 13.1818
64 0.00184815 0.000709046 0.0019795 0.000178501 13.1818
128 0.000231222 8.84712e-05 0.000247569 2.23197e-05 13.1818
256 2.89092e-05 1.10482e-05 3.09484e-05 2.79019e-06 13.1818
512 3.61388e-06 1.38053e-06 3.86859e-06 3.48811e-07 13.1818


==> figures/data/resonance/P2/curve_1.3.txt <==
N    etac      etad      eta       err        nor
2 40.8641 27.5541 49.2859 12.3135 6.99306
4 3.51955 1.47237 3.81512 0.46334 6.99306
8 0.463814 0.200627 0.505346 0.0472119 6.99306
16 0.0617294 0.0247758 0.0665159 0.00605137 6.99306
32 0.00783406 0.00307796 0.00841703 0.000761048 6.99306
64 0.000983043 0.000383579 0.00105523 9.52739e-05 6.99306
128 0.000123004 4.78606e-05 0.000131987 1.19137e-05 6.99306
256 1.53796e-05 5.97677e-06 1.65001e-05 1.48935e-06 6.99306
512 1.9226e-06 7.46808e-07 2.06255e-06 1.86188e-07 6.99306


==> figures/data/resonance/P2_bck/curve_1.25156.txt <==
N    etac      etad      eta       err        nor
2 55.4711 30.9182 63.5058 214.018 204.312
4 47389.5 21734.1 52135.7 44187.2 204.312
8 32.879 13.5411 35.5583 4.5491 204.312
16 4.20578 1.67045 4.52537 0.186711 204.312
32 0.531492 0.208638 0.570976 0.0216869 204.312
64 0.0666268 0.0260416 0.0715352 0.00271009 204.312
128 0.00833436 0.00325171 0.00894624 0.000338844 204.312
256 0.00104198 0.000406213 0.00111836 4.23583e-05 204.312
512 0.000130254 5.07653e-05 0.000139797 5.31481e-06 204.312


==> figures/data/resonance/P2_bck/curve_1.25313.txt <==
N    etac      etad      eta       err        nor
2 58.9456 32.5228 67.3225 112.282 101.976
4 222.47 101.661 244.597 103.921 101.976
8 16.2556 6.71077 17.5864 1.26755 101.976
16 2.10224 0.83619 2.26244 0.0880916 101.976
32 0.265733 0.104449 0.285523 0.0108345 101.976
64 0.0333126 0.0130369 0.0357727 0.00135531 101.976
128 0.0041671 0.00162786 0.00447378 0.000169459 101.976
256 0.000520982 0.000203357 0.000559265 2.11839e-05 101.976
512 6.51261e-05 2.5414e-05 6.99091e-05 2.65743e-06 101.976


==> figures/data/resonance/P2_bck/curve_1.25625.txt <==
N    etac      etad      eta       err        nor
2 67.8348 36.3082 76.9406 63.0406 51.2343
4 75.0451 34.0511 82.409 17.8576 51.2343
8 8.14002 3.37633 8.81247 0.434854 51.2343
16 1.05923 0.422541 1.1404 0.0437295 51.2343
32 0.133926 0.0527765 0.14395 0.00546179 51.2343
64 0.01679 0.00658713 0.0180359 0.000683421 51.2343
128 0.0021003 0.000822508 0.00225561 8.54512e-05 51.2343
256 0.000262586 0.00010275 0.000281973 1.06821e-05 51.2343
512 3.28249e-05 1.28408e-05 3.52472e-05 1.33572e-06 51.2343


==> figures/data/resonance/P2_bck/curve_1.2625.txt <==
N    etac      etad      eta       err        nor
2 121.034 59.1328 134.707 45.7702 25.8187
4 32.8403 14.6999 35.9802 4.14002 25.8187
8 4.1024 1.71776 4.44751 0.185831 25.8187
16 0.536365 0.21519 0.577922 0.0220807 25.8187
32 0.0678444 0.0268715 0.0729721 0.00276939 25.8187
64 0.00850624 0.00335368 0.00914348 0.000346569 25.8187
128 0.00106409 0.000418758 0.00114352 4.33337e-05 25.8187
256 0.000133037 5.23125e-05 0.000142952 5.41711e-06 25.8187
512 1.66305e-05 6.53755e-06 1.78693e-05 6.78059e-07 25.8187


==> figures/data/resonance/P2_bck/curve_1.275.txt <==
N    etac      etad      eta       err        nor
2 215.542 150.398 262.826 52.5919 13.1818
4 15.9879 6.98176 17.4459 1.1996 13.1818
8 2.09475 0.893658 2.27741 0.0904301 13.1818
16 0.275472 0.111743 0.297273 0.0113542 13.1818
32 0.0348721 0.013947 0.0375577 0.00142619 13.1818
64 0.00437299 0.00174056 0.00470665 0.000178501 13.1818
128 0.000547065 0.000217334 0.000588655 2.23197e-05 13.1818
256 6.83972e-05 2.715e-05 7.35887e-05 2.79019e-06 13.1818
512 8.55014e-06 3.393e-06 9.19877e-06 3.48811e-07 13.1818


==> figures/data/resonance/P2_bck/curve_1.3.txt <==
N    etac      etad      eta       err        nor
2 97.9682 64.9956 117.568 12.3135 6.99306
4 8.41233 3.53416 9.12456 0.46334 6.99306
8 1.10081 0.486423 1.20349 0.0472119 6.99306
16 0.146244 0.0605159 0.15827 0.00605137 6.99306
32 0.0185419 0.0075453 0.0200183 0.000761048 6.99306
64 0.00232608 0.000941623 0.00250944 9.52739e-05 6.99306
128 0.000291029 0.000117572 0.000313881 1.19137e-05 6.99306
256 3.63873e-05 1.46874e-05 3.92398e-05 1.48935e-06 6.99306
512 4.54874e-06 1.83549e-06 4.9051e-06 1.86188e-07 6.99306


==> figures/data/resonance/P3/curve_1.25156.txt <==
N    etac      etad      eta       err        nor
2 50.1281 17.5554 53.1133 253.042 204.312
4 22.0932 8.19697 23.5648 12.4865 204.312
8 1.47842 0.534913 1.57222 0.154412 204.312
16 0.0950942 0.0345083 0.101162 0.00910555 204.312
32 0.00598491 0.00217612 0.00636826 0.0005713 204.312
64 0.000374629 0.000136328 0.000398663 3.57439e-05 204.312
128 2.34207e-05 8.52582e-06 2.49243e-05 2.23611e-06 204.312


==> figures/data/resonance/P3/curve_1.25313.txt <==
N    etac      etad      eta       err        nor
2 75.0116 53.4983 92.1347 165.956 101.976
4 10.7075 3.99245 11.4277 3.15881 101.976
8 0.741338 0.26763 0.788168 0.0732591 101.976
16 0.0476696 0.0172739 0.0507028 0.0045625 101.976
32 0.00299997 0.00108938 0.00319164 0.000286319 101.976
64 0.000187781 6.82485e-05 0.000199799 1.79136e-05 101.976
128 1.17395e-05 4.26863e-06 1.24915e-05 1.12075e-06 101.976


==> figures/data/resonance/P3/curve_1.25625.txt <==
N    etac      etad      eta       err        nor
2 137.384 69.2651 153.858 187.05 51.2343
4 5.30474 1.99723 5.66827 0.913083 51.2343
8 0.375877 0.135095 0.399417 0.0365864 51.2343
16 0.02415 0.00872645 0.0256783 0.00231045 51.2343
32 0.00151962 0.000550412 0.00161623 0.000144986 51.2343
64 9.51171e-05 3.44837e-05 0.000101175 9.07091e-06 51.2343
128 5.9464e-06 2.15665e-06 6.32541e-06 5.6708e-07 51.2343


==> figures/data/resonance/P3/curve_1.2625.txt <==
N    etac      etad      eta       err        nor
2 87.8657 41.559 97.1985 61.1892 25.8187
4 2.6541 1.01823 2.84272 0.328582 25.8187
8 0.192723 0.0686521 0.204585 0.0186707 25.8187
16 0.0123607 0.00444151 0.0131344 0.00118172 25.8187
32 0.000777581 0.000280221 0.000826532 7.41415e-05 25.8187
64 4.86682e-05 1.75572e-05 5.17383e-05 4.63837e-06 25.8187
128 3.04253e-06 1.0981e-06 3.23463e-06 2.8997e-07 25.8187


==> figures/data/resonance/P3/curve_1.275.txt <==
N    etac      etad      eta       err        nor
2 21.5144 9.86161 23.6669 7.90915 13.1818
4 1.3464 0.534829 1.44874 0.146787 13.1818
8 0.101441 0.0354985 0.107473 0.00979975 13.1818
16 0.00648265 0.00230429 0.00688001 0.00061896 13.1818
32 0.000407605 0.000145465 0.000432784 3.88184e-05 13.1818
64 2.55094e-05 9.11539e-06 2.70891e-05 2.42831e-06 13.1818
128 1.59471e-06 5.70151e-07 1.69357e-06 1.51808e-07 13.1818


==> figures/data/resonance/P3/curve_1.3.txt <==
N    etac      etad      eta       err        nor
2 9.28439 4.1398 10.1655 2.02928 6.99306
4 0.704646 0.296324 0.764417 0.0746454 6.99306
8 0.0564045 0.0190775 0.0595435 0.00542957 6.99306
16 0.00357948 0.00124754 0.00379065 0.000341026 6.99306
32 0.000224875 7.88581e-05 0.000238301 2.13719e-05 6.99306
64 1.40713e-05 4.94337e-06 1.49144e-05 1.33672e-06 6.99306
128 8.79623e-07 3.09226e-07 9.32393e-07 8.35606e-08 6.99306


==> figures/data/resonance/P3_bck/curve_1.25156.txt <==
N    etac      etad      eta       err        nor
2 155.533 57.8575 165.946 253.042 204.312
4 68.8185 25.6132 73.4303 12.4865 204.312
8 4.61694 1.64394 4.90089 0.154412 204.312
16 0.297301 0.105312 0.315402 0.00910555 204.312
32 0.0187197 0.00662623 0.0198579 0.0005713 204.312
64 0.00117204 0.000414859 0.00124329 3.57439e-05 204.312
128 7.32809e-05 2.59409e-05 7.77368e-05 2.23611e-06 204.312


==> figures/data/resonance/P3_bck/curve_1.25313.txt <==
N    etac      etad      eta       err        nor
2 234.367 155.388 281.2 165.956 101.976
4 33.3526 12.4754 35.6095 3.15881 101.976
8 2.31512 0.822443 2.45686 0.0732591 101.976
16 0.149033 0.0527159 0.158081 0.0045625 101.976
32 0.00938336 0.00331714 0.00995243 0.000286319 101.976
64 0.00058748 0.000207686 0.00062311 1.79136e-05 101.976
128 3.67317e-05 1.29873e-05 3.89601e-05 1.12075e-06 101.976


==> figures/data/resonance/P3_bck/curve_1.25625.txt <==
N    etac      etad      eta       err        nor
2 426.428 213.904 477.07 187.05 51.2343
4 16.523 6.24103 17.6624 0.913083 51.2343
8 1.17383 0.415096 1.24506 0.0365864 51.2343
16 0.0755015 0.0266308 0.0800604 0.00231045 51.2343
32 0.0047531 0.00167599 0.00503994 0.000144986 51.2343
64 0.000297577 0.000104937 0.000315537 9.07091e-06 51.2343
128 1.86056e-05 6.56179e-06 1.97288e-05 5.6708e-07 51.2343


==> figures/data/resonance/P3_bck/curve_1.2625.txt <==
N    etac      etad      eta       err        nor
2 272.921 129.997 302.3 61.1892 25.8187
4 8.26626 3.18199 8.85755 0.328582 25.8187
8 0.601857 0.210886 0.637734 0.0186707 25.8187
16 0.0386433 0.0135541 0.0409514 0.00118172 25.8187
32 0.00243214 0.000853269 0.00257747 7.41415e-05 25.8187
64 0.00015226 5.34285e-05 0.000161362 4.63837e-06 25.8187
128 9.51976e-06 3.34104e-06 1.0089e-05 2.8997e-07 25.8187


==> figures/data/resonance/P3_bck/curve_1.275.txt <==
N    etac      etad      eta       err        nor
2 66.8704 31.0087 73.7101 7.90915 13.1818
4 4.19259 1.67162 4.51355 0.146787 13.1818
8 0.316793 0.108991 0.335018 0.00979975 13.1818
16 0.0202664 0.00703203 0.0214518 0.00061896 13.1818
32 0.00127493 0.000442943 0.00134968 3.88184e-05 13.1818
64 7.98074e-05 2.77393e-05 8.44907e-05 2.42831e-06 13.1818
128 4.98968e-06 1.73472e-06 5.28263e-06 1.51808e-07 13.1818


==> figures/data/resonance/P3_bck/curve_1.3.txt <==
N    etac      etad      eta       err        nor
2 28.8853 13.0647 31.7025 2.02928 6.99306
4 2.19303 0.926596 2.38074 0.0746454 6.99306
8 0.176144 0.0585334 0.185615 0.00542957 6.99306
16 0.0111902 0.0038079 0.0118203 0.000341026 6.99306
32 0.000703381 0.000240146 0.000743246 2.13719e-05 6.99306
64 4.40228e-05 1.50443e-05 4.65224e-05 1.33672e-06 6.99306
128 2.75225e-06 9.40888e-07 2.90864e-06 8.35606e-08 6.99306


==> figures/data/scattering/P0_F1/errors.txt <==
iter etac etad eta true_err norm rmin rmax nr_dofs
1 1362.61 867.276 1615.2 81.7213 17.8357 0.16821 15.9539 72
2 150.592 91.3722 176.144 16.215 15.615 0.211221 11.7794 328
3 90.5056 37.8559 98.1037 9.36635 15.8218 0.589894 7.80321 505
4 61.703 21.6175 65.3803 5.91233 15.8334 0.549221 6.98997 1043
5 42.6246 14.9543 45.1718 3.94219 15.8394 0.428871 7.36379 2412
6 29.4913 11.5752 31.6815 2.68375 15.8387 0.325632 19.9162 4921
7 21.4667 8.30106 23.0158 1.92639 15.8384 0.337361 7.26864 8590
8 16.844 6.19846 17.9483 1.4936 15.8382 0.411242 11.1561 13918
9 13.0801 4.9507 13.9856 1.15143 15.838 0.367335 9.40447 21290
10 10.5127 3.96199 11.2345 0.924829 15.8379 0.37768 10.2665 32231
11 8.42033 3.2513 9.02624 0.743187 15.8379 0.519001 9.56304 47307
12 6.88062 2.66362 7.37819 0.606805 15.8379 0.512909 9.67489 68974
13 5.63637 2.20272 6.0515 0.498059 15.8379 0.131623 9.46624 98032
14 4.65354 1.81014 4.9932 0.410099 15.8379 0.40715 10.045 140060
15 3.82332 1.5165 4.11309 0.33911 15.8379 0.523877 10.172 199830
16 3.16782 1.24366 3.4032 0.280434 15.8379 0.432625 10.0955 285785
17 2.62359 1.03205 2.81928 0.232103 15.8379 0.211619 10.4805 409623
18 2.17213 0.864749 2.33794 0.192834 15.8379 0.392993 10.4016 585025
19 1.81265 0.71981 1.95034 0.16088 15.8379 0.379257 17.9549 832404
20 1.51316 0.604566 1.62946 0.134424 15.8379 0.270503 17.3579 1180978


==> figures/data/scattering/P0_F1/errors_reg.txt <==
iter etac etad eta true_err norm rmin rmax nr_dofs
1 97.3458 38.1607 104.558 9.49526 15.7881 0.486466 8.15299 580
2 62.0046 22.478 65.9533 5.65738 15.8382 0.388782 6.75334 1192
3 40.508 15.2525 43.2844 3.60874 15.8399 0.326607 8.75201 2570
4 27.522 10.7571 29.5496 2.47109 15.8383 0.321109 7.16265 5802
5 23.1155 8.59642 24.6622 2.01677 15.8381 0.37702 6.99071 7720
6 19.961 7.0985 21.1856 1.68237 15.8381 0.344668 7.76528 10443
7 14.8357 6.06964 16.0293 1.30733 15.838 0.432173 7.59192 17477
8 12.7323 4.8437 13.6225 1.09336 15.8379 0.549235 8.13749 23690
9 11.2937 3.797 11.9149 0.926565 15.838 0.370855 8.15796 30523
10 8.93817 3.52089 9.60664 0.771633 15.8379 0.420511 8.44103 44583
11 7.56346 3.08534 8.16855 0.661275 15.8378 0.38267 8.9956 61962
12 6.48666 2.50098 6.9521 0.554205 15.8379 0.537806 15.0916 86295
13 5.76785 1.96315 6.09279 0.472741 15.8379 0.539346 9.34054 111663
14 4.82254 1.81175 5.15164 0.407971 15.8379 0.483554 9.48543 150663
15 4.135 1.68388 4.46472 0.359281 15.8379 0.259595 9.7217 197559
16 3.63866 1.49833 3.93508 0.317196 15.8379 0.452969 9.68146 259813
17 3.25111 1.26071 3.48699 0.277686 15.8379 0.436688 9.73987 338580
18 2.95623 1.03448 3.13201 0.244438 15.8379 0.439912 11.8289 418526
19 2.7234 0.939322 2.88084 0.223215 15.8379 0.428437 11.8319 488680
20 2.37089 0.90264 2.5369 0.200834 15.8379 0.222467 9.83486 611809


==> figures/data/scattering/P0_F5/errors.txt <==
iter etac etad eta true_err norm rmin rmax nr_dofs
1 1141.86 465.817 1233.22 45.3076 45.1798 0.0111248 39.2928 72
2 200.434 79.2903 215.547 58.4355 58.4744 0.000451909 4.3983 286
3 772.246 353.932 849.489 96.9709 68.0105 0.0115158 6.77931 607
4 645.58 329.15 724.647 112.683 74.3023 0.0391957 6.11515 1310
5 570.251 302.169 645.363 107.24 74.2896 0.202254 8.14774 2738
6 390.53 233.334 454.927 74.1041 74.2323 0.0788183 7.61451 4669
7 232.549 130.857 266.839 61.0438 74.231 0.101224 4.50809 8304
8 172.111 95.7098 196.933 49.0457 74.2293 0.132254 5.87235 13678
9 142.026 80.6098 163.308 44.484 74.2308 0.235059 5.1207 20607
10 130.011 75.1983 150.192 36.6632 74.2301 0.252391 5.18579 31763
11 100.556 56.24 115.215 18.5289 74.2299 0.514231 6.29417 45852
12 82.0186 46.3374 94.203 14.7558 74.2301 0.481551 6.04081 65024
13 67.5164 38.2685 77.6076 11.0809 74.23 0.548294 7.65431 94371
14 55.7487 31.4702 64.0179 7.81241 74.2301 0.660052 9.16201 137519
15 46.5098 26.3304 53.4458 6.21157 74.2301 0.665684 10.3909 195605
16 38.6684 21.9567 44.4673 4.89017 74.23 0.819767 11.2694 280211
17 32.3408 18.2854 37.1522 3.77593 74.23 0.662848 11.3127 399242
18 26.9763 15.2885 31.0074 3.06205 74.23 0.553363 11.5213 570145
19 22.5786 12.7973 25.9531 2.49083 74.23 0.653154 12.9191 810227
20 18.8908 10.6849 21.7032 2.01929 74.23 0.684806 13.4564 1155617


==> figures/data/scattering/P0_F5/errors_reg.txt <==
iter etac etad eta true_err norm rmin rmax nr_dofs
1 1695.5 776.698 1864.93 152.176 72.6863 0.0588349 7.72475 580
2 872.235 423.477 969.602 106.933 72.642 0.0508277 8.30069 1295
3 618.637 319.635 696.332 90.6293 72.0179 0.100844 6.13544 1773
4 747.845 375.36 836.76 102.876 74.1416 0.125901 7.67144 2844
5 653.492 323.854 729.338 104.073 74.2301 0.273748 6.09173 4659
6 376.786 200.633 426.874 79.9051 74.23 0.156558 4.90109 6797
7 321.201 169.686 363.268 70.8071 74.2285 0.188598 5.43181 8251
8 215.298 113.251 243.268 41.5437 74.2293 0.1639 5.83117 15003
9 166.798 88.4725 188.81 39.4534 74.229 0.173335 6.02443 19693
10 152.958 80.309 172.759 41.8779 74.229 0.179412 5.48252 23680
11 138.788 73.3953 156.999 42.3347 74.2295 0.138767 5.77441 32193
12 115.635 62.7676 131.572 35.0652 74.2298 0.150803 6.60566 54038
13 90.0752 47.7563 101.952 16.1023 74.2299 0.117694 7.14956 73463
14 76.7607 40.1724 86.6373 12.2125 74.23 0.300649 6.75029 89024
15 70.835 36.96 79.8977 10.5076 74.2301 0.353866 6.11752 106149
16 61.103 33.076 69.481 9.59269 74.2301 0.405954 6.18942 158885
17 50.8336 27.9748 58.0228 8.32106 74.23 0.382129 7.57088 228270
18 43.7565 23.5059 49.6705 6.34613 74.2301 0.364064 8.49283 287116
19 39.0198 20.4187 44.0394 4.75237 74.2301 0.377447 8.4417 338242
20 36.4618 18.8004 41.0234 3.96449 74.2301 0.528894 8.93917 385929


==> figures/data/scattering/P1_F15/errors.txt <==
iter etac etad eta true_err norm rmin rmax nr_dofs
1 1128.06 466.989 1220.9 6.7304 5.93334 0.0352586 175.669 248
2 252.005 111.054 275.39 41.5169 41.3469 0.000465205 7.79928 980
3 145.99 68.3282 161.189 175.346 175.368 3.57108e-06 1.10442 2152
4 3573.76 1845.92 4022.34 403.866 206.782 0.000338919 9.74647 4310
5 2546.65 1430.56 2920.95 418.888 201.781 0.00882693 6.85431 10386
6 1327.07 819.782 1559.86 332.689 222.463 0.00100241 5.28692 17306
7 995.282 588.077 1156.04 269.928 223.245 0.00595817 7.27165 25658
8 878.421 510.649 1016.06 235.682 220.784 0.0694344 5.6544 41482
9 367.657 232.857 435.194 157.122 220.791 0.0576628 3.75132 69098
10 204.18 132.914 243.63 62.6212 220.789 0.0624454 6.53267 100764
11 129.794 83.4527 154.308 36.052 220.79 0.0867365 6.32345 147156
12 88.4223 57.0141 105.21 23.6209 220.788 0.0799905 7.22213 213752
13 59.5309 37.7907 70.5128 9.73022 220.788 0.161225 8.00767 313404
14 41.047 25.9314 48.552 5.9224 220.788 0.13363 8.87225 449758
15 28.3322 17.8359 33.4788 3.84806 220.788 0.230163 8.86292 648648
16 19.5911 12.2715 23.1171 2.39196 220.788 0.214051 8.60749 928588
17 13.7488 8.60245 16.2183 1.62559 220.788 0.2023 10.1102 1313498
18 9.62726 6.00968 11.349 1.12691 220.788 0.21305 10.7893 1867272
19 6.77431 4.22429 7.98347 0.785542 220.788 0.19365 11.3488 2640780
20 4.77604 2.98175 5.6304 0.551663 220.788 0.146635 12.1104 3728988


==> figures/data/scattering/P1_F15/errors_reg.txt <==
iter etac etad eta true_err norm rmin rmax nr_dofs


==> figures/data/scattering/P1_F15_bck/errors.txt <==
iter etac etad eta true_err norm rmin rmax nr_dofs
1 2255.09 925.758 2437.72 5.67956 4.18257 0.0707075 366.223 248
2 501.015 214.149 544.863 9.27266 8.74063 0.00186397 71.8616 980
3 285.578 129.808 313.695 117.14 117.036 1.55836e-05 3.312 2166
4 4653.85 2270.97 5178.38 351.119 211.013 0.00314243 11.8689 5064
5 3936.9 2119.81 4471.33 397.003 217.538 0.0104839 11.348 11150
6 2446.91 1435.4 2836.85 336.221 216.962 0.00134175 16.4303 17310
7 2014.94 1088.85 2290.32 291.884 221.481 0.0332393 12.4652 26778
8 1526.28 877.746 1760.67 238.467 220.734 0.0929 12.0103 46354
9 541.791 330.301 634.536 132.471 220.825 0.144293 8.03381 81940
10 287.513 176.781 337.514 50.7972 220.786 0.153307 9.63454 121022
11 194.414 120.39 228.672 29.2943 220.797 0.165745 10.5095 165584
12 129.068 79.3332 151.5 17.4447 220.789 0.227996 11.0478 245240
13 88.435 53.6184 103.42 8.06531 220.789 0.203377 12.846 356766
14 61.5156 37.348 71.9656 5.01496 220.788 0.24691 14.4272 507730
15 43.0085 25.9344 50.2227 3.23039 220.788 0.226621 13.03 723636
16 29.899 17.9301 34.8632 2.10818 220.788 0.253294 15.3274 1032856
17 20.9932 12.5571 24.4621 1.45587 220.788 0.39581 17.5888 1462682
18 14.7348 8.82378 17.1748 1.00589 220.788 0.23179 17.9575 2075496
19 10.3908 6.2106 12.1054 0.705642 220.788 0.241414 21.0297 2925606
20 7.31217 4.37293 8.52 0.494946 220.788 0.25128 21.9397 4140876


==> figures/data/scattering/P1_F15_bck/errors_reg.txt <==
iter etac etad eta true_err norm rmin rmax nr_dofs


==> figures/data/scattering/P1_F3/errors.txt <==
iter etac etad eta true_err norm rmin rmax nr_dofs
1 311.242 152.632 346.653 66.8141 66.8784 0.00905545 4.85724 248
2 250.478 159.742 297.081 51.5503 46.3882 0.284009 4.98577 1070
3 263.797 178.598 318.569 44.5051 44.7376 0.185118 5.88635 1430
4 141.926 97.7333 172.322 40.241 44.9507 0.297247 5.32067 2104
5 64.3732 36.3644 73.9343 9.04459 44.9627 0.366269 7.32761 4512
6 36.7591 21.6977 42.6851 4.57805 44.9598 0.435821 8.02237 8654
7 22.1413 11.9649 25.1673 2.3942 44.9582 0.531434 8.62659 15204
8 14.5396 7.62351 16.417 1.51476 44.9586 0.499989 8.62024 23358
9 8.65056 4.67295 9.83202 0.928973 44.9589 0.503189 9.38555 37888
10 5.87741 3.07382 6.63267 0.63183 44.9593 0.343317 9.44164 56120
11 3.8001 2.08824 4.33607 0.417233 44.9594 0.354246 8.76691 82628
12 2.56831 1.39799 2.92415 0.283954 44.9594 0.19872 10.1318 118574
13 1.72407 0.98196 1.9841 0.194511 44.9593 0.170706 11.3388 171104
14 1.19556 0.68031 1.37557 0.135494 44.9594 0.1473 12.8409 240908
15 0.835178 0.466854 0.956805 0.0946294 44.9594 0.0916056 13.1451 343484
16 0.57405 0.329659 0.661973 0.0656726 44.9594 0.126848 13.66 487102
17 0.405346 0.23061 0.466354 0.0462944 44.9594 0.173571 20.6407 679204
18 0.28606 0.162739 0.329112 0.0327734 44.9594 0.106714 14.3101 958470
19 0.20002 0.115487 0.230966 0.0230563 44.9594 0.152642 20.3983 1347184
20 0.141046 0.0809717 0.162636 0.016244 44.9594 0.0899428 27.121 1895672


==> figures/data/scattering/P1_F3/errors_reg.txt <==
iter etac etad eta true_err norm rmin rmax nr_dofs


==> figures/data/scattering/P1_F3_bck/errors.txt <==
iter etac etad eta true_err norm rmin rmax nr_dofs
1 604.694 277.052 665.141 51.048 50.2477 0.024426 12.1601 248
2 422.322 257.794 494.787 44.2791 39.9113 0.597282 8.44274 1070
3 416.38 266.524 494.376 40.8163 43.6124 0.288988 11.0176 1470
4 223.821 138.042 262.967 34.0445 44.5448 0.442151 8.63324 2124
5 122.594 69.1406 140.747 11.1847 44.9296 0.686782 10.275 4282
6 63.6266 32.43 71.4146 4.05528 44.9536 0.860633 12.059 8554
7 33.8285 18.152 38.3909 2.15482 44.9568 0.911234 14.837 16624
8 22.3639 11.7107 25.2445 1.41403 44.958 0.832954 13.0862 25138
9 15.0027 7.47135 16.7602 0.935219 44.9584 0.744018 13.7863 38124
10 9.6321 5.08363 10.8913 0.615545 44.9587 0.707367 14.5521 56374
11 6.55098 3.36441 7.36442 0.422469 44.9592 0.541038 18.4247 81894
12 4.33042 2.38496 4.94374 0.28573 44.9593 0.400883 16.7402 117272
13 3.06744 1.64255 3.47953 0.20186 44.9593 0.245903 19.7396 164170
14 2.09065 1.133 2.37792 0.139168 44.9594 0.341136 19.9699 235830
15 1.4382 0.784007 1.63801 0.0958839 44.9593 0.291806 21.7096 334362
16 1.00485 0.559094 1.14992 0.0676481 44.9593 0.209002 23.3892 472414
17 0.702933 0.389491 0.803628 0.0473911 44.9594 0.368751 22.7514 667064
18 0.494599 0.274847 0.565835 0.033323 44.9594 0.174829 30.5931 937938
19 0.3493 0.193921 0.399519 0.0235924 44.9594 0.194827 39.1208 1315204
20 0.245002 0.13684 0.280626 0.0166466 44.9594 0.120898 57.8944 1856548


==> figures/data/scattering/P1_F3_bck/errors_reg.txt <==
iter etac etad eta true_err norm rmin rmax nr_dofs


==> figures/data/scattering/P2_F10/errors_reg.txt <==
iter     etac etad        eta       true_err norm    rmin        rmax     nr_dofs
1 3731.51 2239.8 4352.11 204.753 122.869 0.209399 17.7425 4140
2 1980.05 1166.54 2298.13 191.679 148.377 0.262519 14.8712 8697
3 1203.2 695.218 1389.61 157.307 147.952 0.314983 13.0025 12414
4 583.408 346.103 678.345 122.071 171.135 0.120774 9.69143 30096
5 259.602 151.124 300.386 113.586 184.447 0.172617 13.5287 43953
6 217.481 127.603 252.152 116.728 184.741 0.0946136 7.39394 50532
7 185.839 99.9938 211.033 13.9492 184.728 0.253598 18.9137 85644
8 123.954 62.0782 138.63 7.96645 184.774 0.258248 21.5465 114513
9 73.5502 40.2898 83.8624 4.53498 184.775 0.287015 20.9445 147525
10 52.2632 30.1489 60.3357 3.31128 184.771 0.261774 19.9315 166584
11 41.2084 23.5162 47.4462 3.27295 184.769 0.240228 19.2134 190539
12 31.8504 18.0373 36.6032 2.42164 184.767 0.0937875 18.802 252342
13 23.1516 10.6082 25.4662 0.958467 184.768 0.176984 36.0256 364986
14 14.7749 7.29282 16.4767 0.611841 184.769 0.141296 36.7571 505644
15 7.76038 4.17269 8.81106 0.315666 184.769 0.133764 23.8287 640254
16 5.98327 3.2728 6.81988 0.24662 184.77 0.130629 22.9753 702729
17 5.05819 2.82157 5.79194 0.206346 184.77 0.131016 24.2441 797253
18 4.05048 2.21362 4.6159 0.168847 184.77 0.130396 37.6839 1040229
19 3.1344 1.462 3.4586 0.125851 184.77 0.134751 39.0995 1383108
20 2.29021 1.08445 2.53399 0.0916302 184.77 0.127596 35.4333 1805403


==> figures/data/scattering/P2_F15/errors.txt <==
iter etac etad eta true_err norm rmin rmax nr_dofs
1 871.857 325.089 930.493 6.90006 5.93334 0.0340115 117.511 528
2 178.478 78.7809 195.092 41.6523 41.3469 0.000857093 5.32527 2082
3 1682.74 864.825 1891.96 236.608 183.029 0.0127243 7.94203 4650
4 1867.12 1007.09 2121.41 327.753 223.916 0.00778645 7.50204 9168
5 1222.44 741.923 1429.97 333.06 216.388 0.0536863 8.37042 17229
6 1103.45 634.982 1273.11 291.814 223.559 0.0828427 7.33429 30102
7 360.027 219.971 421.908 157.596 220.8 0.0498455 3.80863 51945
8 161.976 94.3819 187.468 71.6909 220.791 0.0484489 3.9371 80727
9 91.4218 50.7602 104.568 26.9643 220.789 0.0387624 6.32744 114591
10 52.7808 29.0841 60.2635 10.7282 220.791 0.0855208 6.73956 167739
11 30.0587 16.055 34.0777 4.69416 220.789 0.0772698 7.70021 247920
12 18.3808 9.80982 20.8347 2.09043 220.788 0.0803991 10.265 352359
13 10.9601 5.7829 12.3921 1.11743 220.788 0.0651108 9.51908 504780
14 6.44316 3.38888 7.28002 0.626215 220.788 0.0763392 10.6297 718620
15 3.88807 2.06853 4.40408 0.368307 220.788 0.0473 12.4655 1013628
16 2.31099 1.22995 2.61791 0.215677 220.788 0.0320134 13.9404 1431246
17 1.37699 0.736445 1.56155 0.128789 220.788 0.0514154 13.4464 2013024
18 0.814662 0.447418 0.929439 0.0762058 220.788 0.0625368 14.5128 2853261
19 0.486102 0.267957 0.555064 0.0457547 220.788 0.0259328 16.4197 4019229
20 0.289993 0.165488 0.333889 0.0275855 220.788 0.0412369 16.4089 5658942


==> figures/data/scattering/P2_F15/errors_reg.txt <==
iter etac etad eta true_err norm rmin rmax nr_dofs
1 1506.88 646.655 1639.77 165.921 159.84 0.0200811 8.28619 4140
2 5054.99 2803.06 5780.14 330.13 225.61 0.0341475 18.855 8676
3 3650.96 2274.49 4301.5 322.921 211.824 0.159982 15.5992 11784
4 2571.71 1520.12 2987.38 290.757 219.515 0.0782308 16.8713 25671
5 1977.44 1126.01 2275.56 218.918 223.272 0.105436 14.9257 40833
6 1380.82 844.928 1618.82 214.239 235.361 0.0286674 14.0738 57255
7 383.795 264.927 466.353 118.589 220.782 0.0239971 11.4151 146994
8 186.997 99.1589 211.661 27.8121 220.786 0.0822365 15.0715 169023
9 142.328 74.1642 160.492 10.303 220.8 0.0828261 17.3162 176373
10 118.016 58.9362 131.914 8.31129 220.787 0.0819379 14.5471 205008
11 80.5977 41.6566 90.7263 5.00502 220.788 0.0900496 20.6179 364251
12 44.1913 24.0949 50.3332 2.584 220.789 0.0807014 23.3935 527211
13 26.3521 13.9296 29.8072 1.19216 220.788 0.138733 33.7802 624063
14 19.0841 9.37893 21.2643 0.776276 220.788 0.160251 23.0464 700125
15 16.4141 7.93487 18.2315 0.657968 220.788 0.143745 27.7929 816354
16 12.8495 6.30286 14.3121 0.519071 220.788 0.135469 33.4186 1239807
17 9.08717 4.79151 10.273 0.372631 220.788 0.133516 34.546 1731039
18 5.42745 2.94959 6.17716 0.22284 220.788 0.134894 34.6163 2202465
19 3.19734 1.62114 3.58484 0.125826 220.788 0.130279 43.0653 2533323
20 2.5128 1.20735 2.78781 0.0982689 220.788 0.130049 32.0859 2746623


==> figures/data/scattering/P2_F15_bck/errors.txt <==
iter etac etad eta true_err norm rmin rmax nr_dofs
1 2611.32 957.438 2781.31 5.53667 4.25675 0.109302 438.825 528
2 520.618 220.236 565.285 57.2875 57.125 0.00144877 13.6085 2082
3 3845.6 1847.84 4266.52 245.04 192.673 0.0359919 16.8678 4650
4 4254.61 2187.83 4784.18 336.186 232.981 0.0133248 17.9774 9168
5 2921.6 1711.47 3385.98 334.721 216.973 0.0300824 21.0383 17397
6 2198.55 1258.62 2533.33 255.378 222.603 0.233949 15.6815 29955
7 858.434 481.94 984.467 161.391 221.136 0.0976561 11.2885 52752
8 315.639 170.551 358.769 47.2174 220.767 0.13004 11.1034 88125
9 179.795 94.0756 202.92 22.6831 220.78 0.123023 16.5511 128070
10 104.754 54.024 117.864 8.71678 220.791 0.233945 20.9855 187674
11 60.1221 30.7827 67.5443 3.26082 220.789 0.0754555 18.5819 275673
12 35.6572 17.9539 39.9222 1.74655 220.788 0.159941 19.3725 397323
13 20.9375 10.631 23.4818 0.898247 220.788 0.178504 23.4914 571740
14 12.4486 6.28678 13.9461 0.517107 220.788 0.168719 28.4788 812187
15 7.34131 3.75603 8.24637 0.299991 220.788 0.0832937 31.5191 1148934
16 4.34909 2.26117 4.90178 0.176678 220.788 0.108241 30.0914 1629234
17 2.58994 1.34884 2.92013 0.10491 220.788 0.0883768 33.8809 2296788
18 1.54079 0.819409 1.74513 0.0628113 220.788 0.0748134 36.1781 3239814
19 0.916538 0.492093 1.04029 0.037821 220.788 0.0705004 36.9518 4580178
20 0.544477 0.309199 0.626146 0.0227743 220.788 0.0739735 42.3629 6443748


==> figures/data/scattering/P2_F15_bck/errors_reg.txt <==
iter etac etad eta true_err norm rmin rmax nr_dofs
1 1506.88 646.655 1639.77 165.921 159.84 0.0200811 8.28619 4140
2 5054.99 2803.06 5780.14 330.13 225.61 0.0341475 18.855 8676
3 3650.96 2274.49 4301.5 322.921 211.824 0.159982 15.5992 11784
4 2571.71 1520.12 2987.38 290.757 219.515 0.0782308 16.8713 25671
5 1977.44 1126.01 2275.56 218.918 223.272 0.105436 14.9257 40833
6 1380.82 844.928 1618.82 214.239 235.361 0.0286674 14.0738 57255
7 383.795 264.927 466.353 118.589 220.782 0.0239971 11.4151 146994
8 186.997 99.1589 211.661 27.8121 220.786 0.0822365 15.0715 169023
9 142.328 74.1642 160.492 10.303 220.8 0.0828261 17.3162 176373
10 118.016 58.9362 131.914 8.31129 220.787 0.0819379 14.5471 205008
11 80.5977 41.6566 90.7263 5.00502 220.788 0.0900496 20.6179 364251
12 44.1913 24.0949 50.3332 2.584 220.789 0.0807014 23.3935 527211
13 26.3521 13.9296 29.8072 1.19216 220.788 0.138733 33.7802 624063
14 19.0841 9.37893 21.2643 0.776276 220.788 0.160251 23.0464 700125
15 16.4141 7.93487 18.2315 0.657968 220.788 0.143745 27.7929 816354
16 12.8495 6.30286 14.3121 0.519071 220.788 0.135469 33.4186 1239807
17 9.08717 4.79151 10.273 0.372631 220.788 0.133516 34.546 1731039
18 5.42745 2.94959 6.17716 0.22284 220.788 0.134894 34.6163 2202465
19 3.19734 1.62114 3.58484 0.125826 220.788 0.130279 43.0653 2533323
20 2.5128 1.20735 2.78781 0.0982689 220.788 0.130049 32.0859 2746623


==> figures/data/scattering/P2_F3/errors.txt <==
iter etac etad eta true_err norm rmin rmax nr_dofs
1 1739.86 1386.61 2224.81 67.4087 57.0566 0.059151 36.5396 528
2 290.572 159.485 331.463 36.4589 46.3263 0.0846752 6.80838 2502
3 156.361 75.1573 173.486 10.4867 44.8431 0.264971 15.1648 3972
4 67.9258 24.3316 72.1522 2.98066 44.9443 0.683232 25.9096 8109
5 25.0297 9.15626 26.6519 1.07644 44.9579 0.566123 19.448 18816
6 9.2536 4.74152 10.3976 0.416354 44.9579 0.340139 21.5364 35508
7 4.96408 2.75752 5.67856 0.233756 44.9586 0.207144 25.1718 56961
8 2.66036 1.69079 3.15219 0.129107 44.959 0.174007 33.0812 87150
9 1.38407 1.1156 1.7777 0.0754198 44.9595 0.0853353 51.9324 132783
10 0.676771 0.737479 1.00095 0.0432022 44.9593 0.0839463 40.0218 211029
11 0.289808 0.483115 0.563373 0.0259164 44.9593 0.0681651 94.7466 353994
12 0.104211 0.306278 0.323521 0.0158254 44.9593 0.0408095 202.856 685110
13 0.0368685 0.186086 0.189703 0.0100415 44.9593 0.0256972 166.768 1341363
14 0.017037 0.121766 0.122952 0.00655872 44.9594 0.0230879 333.107 2212359
15 0.00774656 0.0782391 0.0786217 0.00412634 44.9594 0.0120717 699.126 3841293
16 0.00598983 0.0484486 0.0488175 0.00285665 44.9594 0.00737426 620.931 4817016
17 0.00325028 0.032563 0.0327248 0.00203606 44.9594 0.00629646 884.289 8910732


==> figures/data/scattering/P2_F3/errors_reg.txt <==
iter etac etad eta true_err norm rmin rmax nr_dofs


==> figures/data/scattering/P2_F30/errors.txt <==
iter     etac etad        eta       true_err norm    rmin        rmax     nr_dofs
1 1696.52 636.539 1812.01 6.3467 4.66714 0.0375698 256.305 528
2 327.92 145.372 358.699 7.02842 5.57838 0.0068008 40.8424 2082
3 173.638 80.6431 191.451 92.445 92.2881 9.23861e-07 5.50025 4671
4 5502.35 2212.82 5930.64 647.642 479.779 1.46447e-07 8.47907 8643
5 6737.37 3564.53 7622.21 902.044 473.9 0.000171284 8.02133 21993
6 3827.7 2164.38 4397.25 753.222 459.871 0.000241313 9.27094 41670
7 2202.91 1365.56 2591.83 689.758 419.574 0.000322056 5.60216 62349
8 2117.56 1169.99 2419.29 673.152 425.241 0.02924 11.3919 94170
9 1479.93 881.34 1722.49 555.621 451.781 0.0462645 6.78619 164739
10 364.168 208.91 419.836 395.655 513.334 0.00499784 3.68835 306933
11 232.742 134.684 268.903 133.408 512.765 0.0328166 5.17417 436521
12 121.933 66.6548 138.962 38.6624 512.765 0.0419876 5.88446 654423
13 73.4775 40.0691 83.6928 16.2808 512.757 0.06639 7.75523 911751
14 45.2815 24.666 51.5638 6.9454 512.758 0.0771917 8.48395 1298832
15 27.2707 14.626 30.9453 3.20264 512.759 0.0681863 8.91263 1859700
16 16.312 8.71882 18.4959 1.65816 512.76 0.0423685 10.4258 2614353
17 9.74639 5.19044 11.0423 0.936684 512.76 0.0642694 10.7207 3700929
18 5.84458 3.11237 6.62163 0.542307 512.759 0.0531451 11.9949 5216652
19 3.52088 1.87543 3.98922 0.32299 512.759 0.0610263 13.148 7330926
20 2.13076 1.1403 2.41669 0.193964 512.76 0.0516769 13.1045 10243269


==> figures/data/scattering/P2_F30/errors_reg.txt <==
iter     etac etad        eta       true_err norm    rmin        rmax     nr_dofs
    1 640.311   264.796    692.904   16.6405  16.455 2.74122e-05 57.8912  4140
    2 3648.92   1554.81   3966.37   261.009  235.108 0.000261569 15.6858  8256
    3 9435.45   5220.13   10783.2   707.49   516.16  0.0011236   17.585   27888
    4 7667.14   4595.47   8938.87   640.668  462.407 0.0336807   20.2656  42303
    5 4972.26   3165.98   5894.64   610.939  432.451 0.00719771  14.1369  76974
    6 4942.41   2994.47   5778.78   676.685  440.063 0.0036756   19.0116  107790
    7 3716.56   2115.05   4276.24   604.602  424.72  0.012226    26.5016  144429
    8 2773.22   1591.56   3197.47   513.958  439.394 0.057925    17.322   180612
    9 2183.18   1286.71   2534.15   388.04   439.311 0.050056    18.4599  366624
   10  981.253   626.391  1164.14   226.03   426.666 0.00800811  10.7418  657663
   11  248.98    186.504   311.087  373.272  518.574 0.00424041   7.39309 2330982
   12   81.4054   53.3149   97.3104  73.8845 512.774 0.00749217  14.0218  8618058


==> figures/data/scattering/P2_F30_bck/P2_F15/errors.txt <==
iter etac etad eta true_err norm rmin rmax nr_dofs
1 2611.32 957.438 2781.31 5.53667 4.25675 0.109302 438.825 528
2 520.618 220.236 565.285 57.2875 57.125 0.00144877 13.6085 2082
3 3845.6 1847.84 4266.52 245.04 192.673 0.0359919 16.8678 4650
4 4254.61 2187.83 4784.18 336.186 232.981 0.0133248 17.9774 9168
5 2921.6 1711.47 3385.98 334.721 216.973 0.0300824 21.0383 17397
6 2198.55 1258.62 2533.33 255.378 222.603 0.233949 15.6815 29955
7 858.434 481.94 984.467 161.391 221.136 0.0976561 11.2885 52752
8 315.639 170.551 358.769 47.2174 220.767 0.13004 11.1034 88125
9 179.795 94.0756 202.92 22.6831 220.78 0.123023 16.5511 128070
10 104.754 54.024 117.864 8.71678 220.791 0.233945 20.9855 187674
11 60.1221 30.7827 67.5443 3.26082 220.789 0.0754555 18.5819 275673
12 35.6572 17.9539 39.9222 1.74655 220.788 0.159941 19.3725 397323
13 20.9375 10.631 23.4818 0.898247 220.788 0.178504 23.4914 571740
14 12.4486 6.28678 13.9461 0.517107 220.788 0.168719 28.4788 812187
15 7.34131 3.75603 8.24637 0.299991 220.788 0.0832937 31.5191 1148934
16 4.34909 2.26117 4.90178 0.176678 220.788 0.108241 30.0914 1629234
17 2.58994 1.34884 2.92013 0.10491 220.788 0.0883768 33.8809 2296788
18 1.54079 0.819409 1.74513 0.0628113 220.788 0.0748134 36.1781 3239814
19 0.916538 0.492093 1.04029 0.037821 220.788 0.0705004 36.9518 4580178
20 0.544477 0.309199 0.626146 0.0227743 220.788 0.0739735 42.3629 6443748


==> figures/data/scattering/P2_F30_bck/P2_F15/errors_reg.txt <==
iter etac etad eta true_err norm rmin rmax nr_dofs
1 1506.88 646.655 1639.77 165.921 159.84 0.0200811 8.28619 4140
2 5054.99 2803.06 5780.14 330.13 225.61 0.0341475 18.855 8676
3 3650.96 2274.49 4301.5 322.921 211.824 0.159982 15.5992 11784
4 2571.71 1520.12 2987.38 290.757 219.515 0.0782308 16.8713 25671
5 1977.44 1126.01 2275.56 218.918 223.272 0.105436 14.9257 40833
6 1380.82 844.928 1618.82 214.239 235.361 0.0286674 14.0738 57255
7 383.795 264.927 466.353 118.589 220.782 0.0239971 11.4151 146994
8 186.997 99.1589 211.661 27.8121 220.786 0.0822365 15.0715 169023
9 142.328 74.1642 160.492 10.303 220.8 0.0828261 17.3162 176373
10 118.016 58.9362 131.914 8.31129 220.787 0.0819379 14.5471 205008
11 80.5977 41.6566 90.7263 5.00502 220.788 0.0900496 20.6179 364251
12 44.1913 24.0949 50.3332 2.584 220.789 0.0807014 23.3935 527211
13 26.3521 13.9296 29.8072 1.19216 220.788 0.138733 33.7802 624063
14 19.0841 9.37893 21.2643 0.776276 220.788 0.160251 23.0464 700125
15 16.4141 7.93487 18.2315 0.657968 220.788 0.143745 27.7929 816354
16 12.8495 6.30286 14.3121 0.519071 220.788 0.135469 33.4186 1239807
17 9.08717 4.79151 10.273 0.372631 220.788 0.133516 34.546 1731039
18 5.42745 2.94959 6.17716 0.22284 220.788 0.134894 34.6163 2202465
19 3.19734 1.62114 3.58484 0.125826 220.788 0.130279 43.0653 2533323
20 2.5128 1.20735 2.78781 0.0982689 220.788 0.130049 32.0859 2746623


==> figures/data/scattering/P2_F30_bck/errors.txt <==
iter etac etad eta true_err norm rmin rmax nr_dofs
1 5086.89 1889.51 5426.49 6.68431 4.30777 0.0779765 736.127 528
2 978.361 417.756 1063.82 7.25675 5.64232 0.0738388 129.923 2082
3 509.677 228.162 558.416 88.7171 88.6345 1.37281e-06 35.0601 4671
4 12702.7 4500.65 13476.5 567.865 365.546 4.20701e-07 18.9433 8643
5 13995.2 7033.16 15663.1 870.622 558.659 0.000602961 16.7483 21837
6 6842.99 3940.36 7896.39 726.311 493.018 0.000981429 16.3634 45033
7 5316.47 3174.54 6192.14 711.015 429.267 0.000974219 19.8492 66435
8 5051.29 2722.96 5738.48 697.747 435.098 0.0440772 22.8053 93432
9 3141.63 1806.82 3624.15 571.616 428.997 0.11166 14.2734 157284
10 1112.57 611.384 1269.49 392.499 497.276 0.0235201 7.77577 254046
11 710.744 389.328 810.391 174.498 511.366 0.0672349 10.0863 361668
12 378.558 203.651 429.861 69.0377 512.697 0.0780845 14.6672 549510
13 227.571 119.118 256.862 23.694 512.748 0.0682262 14.8691 755769
14 141.133 74.0893 159.398 10.2211 512.756 0.156666 17.9412 1057719
15 83.5132 43.1919 94.0212 4.73301 512.762 0.138343 20.9357 1531521
16 49.6596 25.5031 55.8255 2.34558 512.759 0.160205 20.6538 2171667
17 29.5669 15.1939 33.2424 1.25178 512.759 0.126969 24.1833 3073617
18 17.5473 8.99089 19.7166 0.716724 512.76 0.139646 26.4038 4359744
19 10.44 5.34165 11.7271 0.419101 512.76 0.0966211 30.3213 6176157
20 6.25878 3.2181 7.03765 0.248809 512.76 0.0943486 32.1665 8679585


==> figures/data/scattering/P2_F30_bck/errors_reg.txt <==
iter     etac etad        eta       true_err norm    rmin        rmax     nr_dofs
    1 640.311   264.796    692.904   16.6405  16.455 2.74122e-05 57.8912  4140
    2 3648.92   1554.81   3966.37   261.009  235.108 0.000261569 15.6858  8256
    3 9435.45   5220.13   10783.2   707.49   516.16  0.0011236   17.585   27888
    4 7667.14   4595.47   8938.87   640.668  462.407 0.0336807   20.2656  42303
    5 4972.26   3165.98   5894.64   610.939  432.451 0.00719771  14.1369  76974
    6 4942.41   2994.47   5778.78   676.685  440.063 0.0036756   19.0116  107790
    7 3716.56   2115.05   4276.24   604.602  424.72  0.012226    26.5016  144429
    8 2773.22   1591.56   3197.47   513.958  439.394 0.057925    17.322   180612
    9 2183.18   1286.71   2534.15   388.04   439.311 0.050056    18.4599  366624
   10  981.253   626.391  1164.14   226.03   426.666 0.00800811  10.7418  657663
   11  248.98    186.504   311.087  373.272  518.574 0.00424041   7.39309 2330982
   12   81.4054   53.3149   97.3104  73.8845 512.774 0.00749217  14.0218  8618058


==> figures/data/scattering/P2_F4/errors.txt <==
iter     etac etad        eta       true_err norm    rmin        rmax     nr_dofs
1 893.497 393.67 976.378 53.7233 53.0839 0.0512056 18.162 528
2 717.936 438.094 841.046 62.5694 56.6961 0.211382 13.2959 2334
3 425.436 287.183 513.293 37.4451 57.9401 0.215876 12.8761 4035
4 181.087 112.533 213.205 20.9374 57.6334 0.215453 10.2629 9621
5 31.9091 13.4473 34.6269 1.40148 57.5781 0.420633 21.9521 23625
6 14.4024 7.03714 16.0297 0.640118 57.5807 0.320472 23.429 39300
7 7.7458 3.74496 8.60361 0.334719 57.5806 0.306397 21.2722 61866
8 3.97918 2.09504 4.497 0.178652 57.5807 0.196725 27.9842 97593
9 2.29796 1.34577 2.66303 0.104322 57.5809 0.103184 30.754 139902
10 1.31653 0.840213 1.56179 0.0630286 57.5812 0.0724668 53.1738 202098
11 0.711553 0.535152 0.890334 0.0370795 57.581 0.0668614 40.3817 298746
12 0.391657 0.347536 0.523619 0.0217457 57.5811 0.10762 82.7203 438309
13 0.201702 0.218634 0.297464 0.0134857 57.5811 0.0617084 108.857 684732
14 0.099701 0.138151 0.17037 0.0082923 57.5811 0.043766 180.276 1075323


==> figures/data/scattering/P2_F4/errors_reg.txt <==
iter     etac etad        eta       true_err norm    rmin        rmax     nr_dofs
1 590.893 355.143 689.406 68.1241 72.6863 0.426723 8.20491 4140
2 301.86 180.632 351.777 40.1179 73.9685 0.121705 12.0318 9999
3 88.5009 46.4672 99.958 5.52833 74.2301 0.367207 15.7713 19782
4 52.9335 30.5752 61.1293 2.88226 74.232 0.590423 20.6987 31971
5 31.3516 15.2828 34.8782 1.43683 74.2295 0.597511 26.6096 42681
6 24.7573 11.3694 27.2431 1.06916 74.2279 0.3773 21.1621 48291
7 17.8896 9.26612 20.1469 0.776189 74.2294 0.273902 21.201 58665
8 13.6565 7.21282 15.4443 0.579705 74.2292 0.17705 20.7775 72207
9 10.8037 5.63395 12.1844 0.442345 74.2296 0.150177 20.9791 95157
10 6.92227 4.05398 8.02201 0.296511 74.2293 0.142921 25.8781 138123
11 4.28891 2.0647 4.76001 0.176016 74.2291 0.170415 34.6086 175776
12 3.12935 1.41963 3.43631 0.12671 74.2293 0.152212 29.1758 207996
13 2.21348 1.09416 2.46914 0.0901747 74.2294 0.145282 30.6706 256587
14 1.67764 0.857821 1.88423 0.0674891 74.2293 0.141518 30.7882 309612
15 1.36793 0.686288 1.53043 0.0536115 74.2296 0.14106 33.1526 391881
16 0.934097 0.514749 1.06654 0.0378384 74.23 0.131311 62.0333 540774
17 0.636761 0.304224 0.705703 0.0254403 74.2301 0.130834 62.8325 661785
18 0.505268 0.197136 0.542364 0.0196865 74.2301 0.117563 63.0041 742701
19 0.375367 0.168853 0.411596 0.0148863 74.2301 0.130531 51.297 879273
20 0.282326 0.140215 0.315227 0.0113782 74.2301 0.117415 36.5031 1026273


==> figures/data/scattering/P2_F45/errors.txt <==
iter etac etad eta true_err norm rmin rmax
1 7584.13 2820.63 8091.66 6.23641 4.42812 0.124897 1177.88
2 1462.56 614.772 1586.51 7.64091 5.48667 0.164904 152.216
3 780.898 346.724 854.412 7.76507 6.44534 0.0372858 122.057
4 480.157 201.901 520.879 108.869 108.856 1.29989e-06 10.5153
5 8610.93 3765.5 9398.25 943.098 883.856 6.94529e-07 15.7906
6 18158.5 9439.17 20465.3 1327.89 833.311 1.72192e-05 20.5985
7 11893.3 6699.25 13650.3 1219.7 812.771 0.000106056 19.7873
8 9465.41 5455.52 10925 1150.28 686.287 0.00018353 17.8873
9 8714.01 4518.33 9815.77 1132.3 622.136 4.27056e-05 27.1023
10 7199.48 3699.88 8094.55 1023.94 647.014 0.00115427 22.7454
11 4239.49 2154.9 4755.72 576.325 636.673 0.0515941 20.1931
12 1412.5 771.69 1609.55 384.784 645.987 0.00965251 11.314
13 390.978 200.669 439.468 152.362 624.613 0.0183876 14.418
14 153.792 75.7531 171.437 15.2234 624.657 0.0567603 19.445
15 94.0259 46.2061 104.766 6.46803 624.656 0.0923333 19.1231
16 57.8755 28.2912 64.4203 3.05119 624.655 0.126844 21.2851
17 34.4032 16.8891 38.3252 1.52477 624.655 0.0555067 24.0157
18 20.7031 10.1057 23.0379 0.854816 624.655 0.079829 27.2787


==> figures/data/scattering/P2_F5/errors.txt <==
iter     etac etad        eta       true_err norm    rmin        rmax     nr_dofs
1 1026.2 404.729 1103.13 46.6727 45.1798 0.0426122 28.5932 528 
2 647.626 364.271 743.043 64.2116 56.3455 0.244706 9.84091 2124
3 708.18 396.957 811.846 76.1801 66.4713 0.238812 12.2228 3090
4 635.769 456.477 782.67 69.4036 74.1048 0.260255 17.1686 3825
5 333.971 202.983 390.818 41.3497 73.8793 0.313251 10.8309 5808
6 121.835 56.7683 134.411 7.03093 74.2309 0.547888 15.5838 12315
7 48.3707 25.2538 54.5663 2.3474 74.2316 0.41707 20.7957 24132
8 23.9042 11.7885 26.6529 1.08184 74.2325 0.25778 21.5994 42606
9 14.5539 7.02175 16.1592 0.628223 74.2299 0.384308 22.2335 60450
10 7.58205 4.06604 8.6035 0.326979 74.23 0.270946 24.1517 91005
11 4.8817 2.3701 5.42664 0.211419 74.2301 0.17478 27.5116 130017
12 2.58859 1.57372 3.02942 0.114361 74.2301 0.14801 31.262 187881
13 1.53585 0.914612 1.78755 0.0687419 74.2301 0.109704 39.9927 268896
14 0.886671 0.592236 1.06627 0.041507 74.2301 0.0670114 35.53 384906
15 0.515818 0.364473 0.631592 0.0254107 74.23 0.0821418 63.0713 546075
16 0.28744 0.24168 0.375541 0.0155024 74.2301 0.0855423 84.6129 801774
17 0.159631 0.160572 0.226418 0.0095303 74.23 0.0804236 90.7099 1180110
18 0.0845426 0.101796 0.132325 0.00603116 74.2301 0.0440672 151.26 1797279
19 0.0430909 0.0674623 0.0800499 0.00388687 74.23 0.0568877 148.488 2812770
20 0.019621 0.0428106 0.0470928 0.00256858 74.23 0.0415275 250.266 4714914


==> figures/data/scattering/P2_F5/errors_reg.txt <==
iter     etac etad        eta       true_err norm    rmin        rmax     nr_dofs
1 590.893 355.143 689.406 68.1241 72.6863 0.426723 8.20491 4140
2 301.86 180.632 351.777 40.1179 73.9685 0.121705 12.0318 9999
3 88.5009 46.4672 99.958 5.52833 74.2301 0.367207 15.7713 19782
4 52.9335 30.5752 61.1293 2.88226 74.232 0.590423 20.6987 31971
5 31.3516 15.2828 34.8782 1.43683 74.2295 0.597511 26.6096 42681
6 24.7573 11.3694 27.2431 1.06916 74.2279 0.3773 21.1621 48291
7 17.8896 9.26612 20.1469 0.776189 74.2294 0.273902 21.201 58665
8 13.6565 7.21282 15.4443 0.579705 74.2292 0.17705 20.7775 72207
9 10.8037 5.63395 12.1844 0.442345 74.2296 0.150177 20.9791 95157
10 6.92227 4.05398 8.02201 0.296511 74.2293 0.142921 25.8781 138123
11 4.28891 2.0647 4.76001 0.176016 74.2291 0.170415 34.6086 175776
12 3.12935 1.41963 3.43631 0.12671 74.2293 0.152212 29.1758 207996
13 2.21348 1.09416 2.46914 0.0901747 74.2294 0.145282 30.6706 256587
14 1.67764 0.857821 1.88423 0.0674891 74.2293 0.141518 30.7882 309612
15 1.36793 0.686288 1.53043 0.0536115 74.2296 0.14106 33.1526 391881
16 0.934097 0.514749 1.06654 0.0378384 74.23 0.131311 62.0333 540774
17 0.636761 0.304224 0.705703 0.0254403 74.2301 0.130834 62.8325 661785
18 0.505268 0.197136 0.542364 0.0196865 74.2301 0.117563 63.0041 742701
19 0.375367 0.168853 0.411596 0.0148863 74.2301 0.130531 51.297 879273
20 0.282326 0.140215 0.315227 0.0113782 74.2301 0.117415 36.5031 1026273


==> figures/data/scattering/P2_F7.5/errors.txt <==
iter     etac etad        eta       true_err norm    rmin        rmax     nr_dofs
1 3858.11 2193.85 4438.24 134.51 112.401 0.0135264 37.7553 528
2 1740.26 864.984 1943.37 119.618 95.8668 0.124806 15.6724 2586
3 1437.79 767.045 1629.6 134.975 104.044 0.327224 14.2506 5274
4 520.047 300.996 600.872 78.0548 105.354 0.298575 7.8895 9477
5 215.63 117.19 245.418 28.1833 105.521 0.203645 13.721 18006
6 105.761 54.8136 119.121 11.8662 105.545 0.187091 17.1467 33312
7 59.448 30.0541 66.6131 2.91947 105.546 0.285198 19.8284 52053
8 30.7578 15.284 34.3459 1.54104 105.544 0.270046 20.6633 80652
9 18.2757 9.16212 20.4437 0.78838 105.543 0.273693 25.3917 116064
10 10.5803 5.4863 11.9182 0.447834 105.542 0.268968 27.036 170679
11 6.13118 3.17193 6.90308 0.256312 105.542 0.123218 25.9894 243717
12 3.44027 1.86933 3.91534 0.146058 105.542 0.0861955 32.7519 356334
13 2.01236 1.12989 2.30787 0.0872433 105.541 0.0676717 36.4211 507156
14 1.12573 0.709795 1.33082 0.0506993 105.541 0.0841898 37.3017 744252
15 0.651612 0.44168 0.787197 0.0307683 105.541 0.0730626 37.092 1070682
16 0.371509 0.280311 0.465396 0.018788 105.541 0.0718701 32.7304 1546947
17 0.21529 0.173873 0.276734 0.011439 105.541 0.117522 51.8387 2226513
18 0.12317 0.113523 0.167506 0.00714011 105.541 0.0789598 51.5475 3208788
19 0.069168 0.0728113 0.100428 0.00451861 105.541 0.0557771 114.367 4711542
20 0.0375822 0.0464074 0.0597166 0.00295357 105.541 0.051918 88.5883 7075194


==> figures/data/scattering/P2_F7.5/errors_reg.txt <==
iter     etac etad        eta       true_err norm    rmin        rmax     nr_dofs
1 590.893 355.143 689.406 68.1241 72.6863 0.426723 8.20491 4140
2 301.86 180.632 351.777 40.1179 73.9685 0.121705 12.0318 9999
3 88.5009 46.4672 99.958 5.52833 74.2301 0.367207 15.7713 19782
4 52.9335 30.5752 61.1293 2.88226 74.232 0.590423 20.6987 31971
5 31.3516 15.2828 34.8782 1.43683 74.2295 0.597511 26.6096 42681
6 24.7573 11.3694 27.2431 1.06916 74.2279 0.3773 21.1621 48291
7 17.8896 9.26612 20.1469 0.776189 74.2294 0.273902 21.201 58665
8 13.6565 7.21282 15.4443 0.579705 74.2292 0.17705 20.7775 72207
9 10.8037 5.63395 12.1844 0.442345 74.2296 0.150177 20.9791 95157
10 6.92227 4.05398 8.02201 0.296511 74.2293 0.142921 25.8781 138123
11 4.28891 2.0647 4.76001 0.176016 74.2291 0.170415 34.6086 175776
12 3.12935 1.41963 3.43631 0.12671 74.2293 0.152212 29.1758 207996
13 2.21348 1.09416 2.46914 0.0901747 74.2294 0.145282 30.6706 256587
14 1.67764 0.857821 1.88423 0.0674891 74.2293 0.141518 30.7882 309612
15 1.36793 0.686288 1.53043 0.0536115 74.2296 0.14106 33.1526 391881
16 0.934097 0.514749 1.06654 0.0378384 74.23 0.131311 62.0333 540774
17 0.636761 0.304224 0.705703 0.0254403 74.2301 0.130834 62.8325 661785
18 0.505268 0.197136 0.542364 0.0196865 74.2301 0.117563 63.0041 742701
19 0.375367 0.168853 0.411596 0.0148863 74.2301 0.130531 51.297 879273
20 0.282326 0.140215 0.315227 0.0113782 74.2301 0.117415 36.5031 1026273


==> figures/data/scattering/P3_F25/errors.txt <==
iter     etac etad        eta       true_err norm    rmin        rmax     nr_dofs
1 988.775 412.012 1071.18 5.97061 4.74137 0.017852 147.231 912
2 209.275 95.9257 230.212 12.3673 11.7317 0.00050315 28.0376 3592
3 365.277 142.309 392.02 103.703 100.594 0.000251916 6.77347 7604
4 2325.26 1215.52 2623.8 425.748 349.517 0.00611457 5.58844 15600
5 1932.17 1237.16 2294.3 556.039 362.847 0.00603181 5.59292 33668
6 2030.78 1104.75 2311.82 586.761 362.265 0.045666 7.8542 58332
7 802.129 493.244 941.648 411.514 359.453 0.0280689 4.14505 100956
8 363.65 188.662 409.676 266.122 368.085 0.0170015 3.08611 160152
9 178.088 87.5189 198.431 89.8382 367.778 0.0119276 5.03743 228248
10 90.599 44.0447 100.738 36.5121 367.819 0.012319 6.81666 313992
11 45.8175 21.8008 50.7397 9.34983 367.812 0.0122341 8.12431 461256
12 23.6121 11.2628 26.1607 3.11548 367.811 0.0301131 8.83885 646412
13 12.0821 5.9316 13.4596 1.2804 367.809 0.0282954 10.9452 911804
14 5.98935 2.92602 6.66587 0.582404 367.808 0.0278498 11.2842 1302100
15 3.05022 1.5573 3.42477 0.290104 367.808 0.0244317 12.6378 1814468
16 1.53282 0.835347 1.74567 0.147256 367.807 0.026108 13.9052 2561984
17 0.761143 0.44762 0.883007 0.0753046 367.807 0.0140413 13.6203 3593840
18 0.370726 0.28422 0.467139 0.0388517 367.807 0.0072588 14.1447 5131552
19 0.178163 0.156975 0.237451 0.0210986 367.807 0.0145438 14.3318 7393148
20 0.0821228 0.0994682 0.128989 0.0115296 367.807 0.016124 16.4818 10818068


==> figures/data/scattering/P3_F25/errors_reg.txt <==
iter     etac etad        eta       true_err norm    rmin        rmax     nr_dofs
    1 640.311   264.796    692.904   16.6405  16.455 2.74122e-05 57.8912  4140
    2 3648.92   1554.81   3966.37   261.009  235.108 0.000261569 15.6858  8256
    3 9435.45   5220.13   10783.2   707.49   516.16  0.0011236   17.585   27888
    4 7667.14   4595.47   8938.87   640.668  462.407 0.0336807   20.2656  42303
    5 4972.26   3165.98   5894.64   610.939  432.451 0.00719771  14.1369  76974
    6 4942.41   2994.47   5778.78   676.685  440.063 0.0036756   19.0116  107790
    7 3716.56   2115.05   4276.24   604.602  424.72  0.012226    26.5016  144429
    8 2773.22   1591.56   3197.47   513.958  439.394 0.057925    17.322   180612
    9 2183.18   1286.71   2534.15   388.04   439.311 0.050056    18.4599  366624
   10  981.253   626.391  1164.14   226.03   426.666 0.00800811  10.7418  657663
   11  248.98    186.504   311.087  373.272  518.574 0.00424041   7.39309 2330982
   12   81.4054   53.3149   97.3104  73.8845 512.774 0.00749217  14.0218  8618058


==> figures/data/scattering/P3_F25_bck/P2_F15/errors.txt <==
iter etac etad eta true_err norm rmin rmax nr_dofs
1 2611.32 957.438 2781.31 5.53667 4.25675 0.109302 438.825 528
2 520.618 220.236 565.285 57.2875 57.125 0.00144877 13.6085 2082
3 3845.6 1847.84 4266.52 245.04 192.673 0.0359919 16.8678 4650
4 4254.61 2187.83 4784.18 336.186 232.981 0.0133248 17.9774 9168
5 2921.6 1711.47 3385.98 334.721 216.973 0.0300824 21.0383 17397
6 2198.55 1258.62 2533.33 255.378 222.603 0.233949 15.6815 29955
7 858.434 481.94 984.467 161.391 221.136 0.0976561 11.2885 52752
8 315.639 170.551 358.769 47.2174 220.767 0.13004 11.1034 88125
9 179.795 94.0756 202.92 22.6831 220.78 0.123023 16.5511 128070
10 104.754 54.024 117.864 8.71678 220.791 0.233945 20.9855 187674
11 60.1221 30.7827 67.5443 3.26082 220.789 0.0754555 18.5819 275673
12 35.6572 17.9539 39.9222 1.74655 220.788 0.159941 19.3725 397323
13 20.9375 10.631 23.4818 0.898247 220.788 0.178504 23.4914 571740
14 12.4486 6.28678 13.9461 0.517107 220.788 0.168719 28.4788 812187
15 7.34131 3.75603 8.24637 0.299991 220.788 0.0832937 31.5191 1148934
16 4.34909 2.26117 4.90178 0.176678 220.788 0.108241 30.0914 1629234
17 2.58994 1.34884 2.92013 0.10491 220.788 0.0883768 33.8809 2296788
18 1.54079 0.819409 1.74513 0.0628113 220.788 0.0748134 36.1781 3239814
19 0.916538 0.492093 1.04029 0.037821 220.788 0.0705004 36.9518 4580178
20 0.544477 0.309199 0.626146 0.0227743 220.788 0.0739735 42.3629 6443748


==> figures/data/scattering/P3_F25_bck/P2_F15/errors_reg.txt <==
iter etac etad eta true_err norm rmin rmax nr_dofs
1 1506.88 646.655 1639.77 165.921 159.84 0.0200811 8.28619 4140
2 5054.99 2803.06 5780.14 330.13 225.61 0.0341475 18.855 8676
3 3650.96 2274.49 4301.5 322.921 211.824 0.159982 15.5992 11784
4 2571.71 1520.12 2987.38 290.757 219.515 0.0782308 16.8713 25671
5 1977.44 1126.01 2275.56 218.918 223.272 0.105436 14.9257 40833
6 1380.82 844.928 1618.82 214.239 235.361 0.0286674 14.0738 57255
7 383.795 264.927 466.353 118.589 220.782 0.0239971 11.4151 146994
8 186.997 99.1589 211.661 27.8121 220.786 0.0822365 15.0715 169023
9 142.328 74.1642 160.492 10.303 220.8 0.0828261 17.3162 176373
10 118.016 58.9362 131.914 8.31129 220.787 0.0819379 14.5471 205008
11 80.5977 41.6566 90.7263 5.00502 220.788 0.0900496 20.6179 364251
12 44.1913 24.0949 50.3332 2.584 220.789 0.0807014 23.3935 527211
13 26.3521 13.9296 29.8072 1.19216 220.788 0.138733 33.7802 624063
14 19.0841 9.37893 21.2643 0.776276 220.788 0.160251 23.0464 700125
15 16.4141 7.93487 18.2315 0.657968 220.788 0.143745 27.7929 816354
16 12.8495 6.30286 14.3121 0.519071 220.788 0.135469 33.4186 1239807
17 9.08717 4.79151 10.273 0.372631 220.788 0.133516 34.546 1731039
18 5.42745 2.94959 6.17716 0.22284 220.788 0.134894 34.6163 2202465
19 3.19734 1.62114 3.58484 0.125826 220.788 0.130279 43.0653 2533323
20 2.5128 1.20735 2.78781 0.0982689 220.788 0.130049 32.0859 2746623


==> figures/data/scattering/P3_F25_bck/errors.txt <==
iter etac etad eta true_err norm rmin rmax nr_dofs
1 3947.1 1618.74 4266.13 5.97061 4.74137 0.0543251 586.131 912
2 818.907 358.17 893.809 12.3673 11.7317 0.00160747 110.146 3592
3 2717.39 834.902 2842.76 145.344 126.805 0.00145934 20.9338 7676
4 5806.21 2715.13 6409.68 421.83 358.575 0.00127608 17.3558 12116
5 7347.2 3742.89 8245.64 561.087 402.41 0.0300914 21.168 29512
6 8164.51 4321.19 9237.52 613.407 403.047 0.104648 28.1954 49272
7 4465.83 2642.6 5189.12 556.222 382.719 0.0747122 13.0661 64440
8 1919.07 1010.54 2168.88 440.475 365.77 0.064919 9.49605 105960
9 1068.22 525.947 1190.67 240.745 367.679 0.0322412 8.16528 165732
10 493.652 235.824 547.088 78.758 367.81 0.0356251 16.5234 230864
11 263.557 124.649 291.547 35.0839 367.828 0.0435552 23.6194 315928
12 130.369 59.4527 143.286 8.56002 367.809 0.0683788 24.8874 466100
13 66.5804 30.3109 73.1553 2.93001 367.809 0.133188 29.1326 663432
14 34.8624 16.3008 38.4851 1.2402 367.809 0.0569744 34.9766 926420
15 17.5662 8.25927 19.411 0.56948 367.808 0.0593562 34.9182 1315324
16 8.5943 4.27154 9.59729 0.272743 367.807 0.0597474 41.057 1861876
17 4.24852 2.17208 4.77157 0.137886 367.808 0.0406116 44.2579 2648944
18 2.06059 1.20732 2.38823 0.0697168 367.807 0.0426344 38.6704 3785624
19 1.01235 0.710174 1.23661 0.0370174 367.807 0.0491873 44.9398 5397048


==> figures/data/scattering/P3_F25_bck/errors_reg.txt <==
iter     etac etad        eta       true_err norm    rmin        rmax     nr_dofs
    1 640.311   264.796    692.904   16.6405  16.455 2.74122e-05 57.8912  4140
    2 3648.92   1554.81   3966.37   261.009  235.108 0.000261569 15.6858  8256
    3 9435.45   5220.13   10783.2   707.49   516.16  0.0011236   17.585   27888
    4 7667.14   4595.47   8938.87   640.668  462.407 0.0336807   20.2656  42303
    5 4972.26   3165.98   5894.64   610.939  432.451 0.00719771  14.1369  76974
    6 4942.41   2994.47   5778.78   676.685  440.063 0.0036756   19.0116  107790
    7 3716.56   2115.05   4276.24   604.602  424.72  0.012226    26.5016  144429
    8 2773.22   1591.56   3197.47   513.958  439.394 0.057925    17.322   180612
    9 2183.18   1286.71   2534.15   388.04   439.311 0.050056    18.4599  366624
   10  981.253   626.391  1164.14   226.03   426.666 0.00800811  10.7418  657663
   11  248.98    186.504   311.087  373.272  518.574 0.00424041   7.39309 2330982
   12   81.4054   53.3149   97.3104  73.8845 512.774 0.00749217  14.0218  8618058


==> figures/data/scattering/P3_F50/P2_F15/errors.txt <==
iter etac etad eta true_err norm rmin rmax nr_dofs
1 2611.32 957.438 2781.31 5.53667 4.25675 0.109302 438.825 528
2 520.618 220.236 565.285 57.2875 57.125 0.00144877 13.6085 2082
3 3845.6 1847.84 4266.52 245.04 192.673 0.0359919 16.8678 4650
4 4254.61 2187.83 4784.18 336.186 232.981 0.0133248 17.9774 9168
5 2921.6 1711.47 3385.98 334.721 216.973 0.0300824 21.0383 17397
6 2198.55 1258.62 2533.33 255.378 222.603 0.233949 15.6815 29955
7 858.434 481.94 984.467 161.391 221.136 0.0976561 11.2885 52752
8 315.639 170.551 358.769 47.2174 220.767 0.13004 11.1034 88125
9 179.795 94.0756 202.92 22.6831 220.78 0.123023 16.5511 128070
10 104.754 54.024 117.864 8.71678 220.791 0.233945 20.9855 187674
11 60.1221 30.7827 67.5443 3.26082 220.789 0.0754555 18.5819 275673
12 35.6572 17.9539 39.9222 1.74655 220.788 0.159941 19.3725 397323
13 20.9375 10.631 23.4818 0.898247 220.788 0.178504 23.4914 571740
14 12.4486 6.28678 13.9461 0.517107 220.788 0.168719 28.4788 812187
15 7.34131 3.75603 8.24637 0.299991 220.788 0.0832937 31.5191 1148934
16 4.34909 2.26117 4.90178 0.176678 220.788 0.108241 30.0914 1629234
17 2.58994 1.34884 2.92013 0.10491 220.788 0.0883768 33.8809 2296788
18 1.54079 0.819409 1.74513 0.0628113 220.788 0.0748134 36.1781 3239814
19 0.916538 0.492093 1.04029 0.037821 220.788 0.0705004 36.9518 4580178
20 0.544477 0.309199 0.626146 0.0227743 220.788 0.0739735 42.3629 6443748


==> figures/data/scattering/P3_F50/P2_F15/errors_reg.txt <==
iter etac etad eta true_err norm rmin rmax nr_dofs
1 1506.88 646.655 1639.77 165.921 159.84 0.0200811 8.28619 4140
2 5054.99 2803.06 5780.14 330.13 225.61 0.0341475 18.855 8676
3 3650.96 2274.49 4301.5 322.921 211.824 0.159982 15.5992 11784
4 2571.71 1520.12 2987.38 290.757 219.515 0.0782308 16.8713 25671
5 1977.44 1126.01 2275.56 218.918 223.272 0.105436 14.9257 40833
6 1380.82 844.928 1618.82 214.239 235.361 0.0286674 14.0738 57255
7 383.795 264.927 466.353 118.589 220.782 0.0239971 11.4151 146994
8 186.997 99.1589 211.661 27.8121 220.786 0.0822365 15.0715 169023
9 142.328 74.1642 160.492 10.303 220.8 0.0828261 17.3162 176373
10 118.016 58.9362 131.914 8.31129 220.787 0.0819379 14.5471 205008
11 80.5977 41.6566 90.7263 5.00502 220.788 0.0900496 20.6179 364251
12 44.1913 24.0949 50.3332 2.584 220.789 0.0807014 23.3935 527211
13 26.3521 13.9296 29.8072 1.19216 220.788 0.138733 33.7802 624063
14 19.0841 9.37893 21.2643 0.776276 220.788 0.160251 23.0464 700125
15 16.4141 7.93487 18.2315 0.657968 220.788 0.143745 27.7929 816354
16 12.8495 6.30286 14.3121 0.519071 220.788 0.135469 33.4186 1239807
17 9.08717 4.79151 10.273 0.372631 220.788 0.133516 34.546 1731039
18 5.42745 2.94959 6.17716 0.22284 220.788 0.134894 34.6163 2202465
19 3.19734 1.62114 3.58484 0.125826 220.788 0.130279 43.0653 2533323
20 2.5128 1.20735 2.78781 0.0982689 220.788 0.130049 32.0859 2746623


==> figures/data/scattering/P3_F50/errors.txt <==
iter     etac etad        eta       true_err norm    rmin        rmax     nr_dofs
1 1944.43 808.436 2105.8 6.44723 4.59805 0.0353279 247.867 912
2 401.744 179.416 439.987 8.03125 5.72037 0.051913 40.9995 3592
3 205.418 99.8617 228.405 10.2257 9.03937 0.000857526 30.6121 7728
4 234.777 96.4311 253.81 321.965 321.661 1.55716e-08 2.05208 15204
5 6881.26 3332.46 7645.72 967.462 731.093 6.26541e-06 7.82786 32720
6 6627.85 3578.24 7532.08 1275.78 858.451 7.95719e-05 6.31159 72412
7 4735.43 2820.93 5511.98 1290.18 869.436 0.00034481 5.89792 114844
8 4436.57 2649.06 5167.27 1365.9 866.861 0.000813965 11.3085 163548
9 3126.56 1770.51 3593.06 1166.08 722.349 0.022747 9.24551 235968
10 2105.02 1226.12 2436.08 1060.54 704.247 0.0140569 6.2114 392140
11 659.212 344.721 743.903 525.145 704.825 0.0040606 3.51289 694176
12 248.102 118.906 275.124 180.492 708.229 0.00428836 3.67299 1010908
13 123.91 58.5534 137.048 60.6042 708.493 0.0107096 7.27004 1397260
14 62.8512 29.6385 69.489 17.3217 708.489 0.00936092 9.57604 1984292
15 33.3762 15.5679 36.8284 5.74792 708.493 0.0205925 9.61126 2755596
16 17.5866 8.24952 19.4253 2.10777 708.493 0.0344889 11.1846 3831692
17 8.97157 4.19528 9.90401 0.886576 708.493 0.022708 11.5495 5360164
18 4.5769 2.12371 5.0456 0.432005 708.493 0.0148841 12.8354 7511476
19 2.33931 1.09474 2.58279 0.217256 708.493 0.0193904 14.2868 10485148
20 1.19615 0.566436 1.32349 0.111441 708.493 0.0226342 12.9901 14597528


==> figures/data/scattering/P3_F50/errors_reg.txt <==
iter     etac etad        eta       true_err norm    rmin        rmax     nr_dofs
    1 640.311   264.796    692.904   16.6405  16.455 2.74122e-05 57.8912  4140
    2 3648.92   1554.81   3966.37   261.009  235.108 0.000261569 15.6858  8256
    3 9435.45   5220.13   10783.2   707.49   516.16  0.0011236   17.585   27888
    4 7667.14   4595.47   8938.87   640.668  462.407 0.0336807   20.2656  42303
    5 4972.26   3165.98   5894.64   610.939  432.451 0.00719771  14.1369  76974
    6 4942.41   2994.47   5778.78   676.685  440.063 0.0036756   19.0116  107790
    7 3716.56   2115.05   4276.24   604.602  424.72  0.012226    26.5016  144429
    8 2773.22   1591.56   3197.47   513.958  439.394 0.057925    17.322   180612
    9 2183.18   1286.71   2534.15   388.04   439.311 0.050056    18.4599  366624
   10  981.253   626.391  1164.14   226.03   426.666 0.00800811  10.7418  657663
   11  248.98    186.504   311.087  373.272  518.574 0.00424041   7.39309 2330982
   12   81.4054   53.3149   97.3104  73.8845 512.774 0.00749217  14.0218  8618058


==> figures/data/scattering/P3_F50_bck/P2_F15/errors.txt <==
iter etac etad eta true_err norm rmin rmax nr_dofs
1 2611.32 957.438 2781.31 5.53667 4.25675 0.109302 438.825 528
2 520.618 220.236 565.285 57.2875 57.125 0.00144877 13.6085 2082
3 3845.6 1847.84 4266.52 245.04 192.673 0.0359919 16.8678 4650
4 4254.61 2187.83 4784.18 336.186 232.981 0.0133248 17.9774 9168
5 2921.6 1711.47 3385.98 334.721 216.973 0.0300824 21.0383 17397
6 2198.55 1258.62 2533.33 255.378 222.603 0.233949 15.6815 29955
7 858.434 481.94 984.467 161.391 221.136 0.0976561 11.2885 52752
8 315.639 170.551 358.769 47.2174 220.767 0.13004 11.1034 88125
9 179.795 94.0756 202.92 22.6831 220.78 0.123023 16.5511 128070
10 104.754 54.024 117.864 8.71678 220.791 0.233945 20.9855 187674
11 60.1221 30.7827 67.5443 3.26082 220.789 0.0754555 18.5819 275673
12 35.6572 17.9539 39.9222 1.74655 220.788 0.159941 19.3725 397323
13 20.9375 10.631 23.4818 0.898247 220.788 0.178504 23.4914 571740
14 12.4486 6.28678 13.9461 0.517107 220.788 0.168719 28.4788 812187
15 7.34131 3.75603 8.24637 0.299991 220.788 0.0832937 31.5191 1148934
16 4.34909 2.26117 4.90178 0.176678 220.788 0.108241 30.0914 1629234
17 2.58994 1.34884 2.92013 0.10491 220.788 0.0883768 33.8809 2296788
18 1.54079 0.819409 1.74513 0.0628113 220.788 0.0748134 36.1781 3239814
19 0.916538 0.492093 1.04029 0.037821 220.788 0.0705004 36.9518 4580178
20 0.544477 0.309199 0.626146 0.0227743 220.788 0.0739735 42.3629 6443748


==> figures/data/scattering/P3_F50_bck/P2_F15/errors_reg.txt <==
iter etac etad eta true_err norm rmin rmax nr_dofs
1 1506.88 646.655 1639.77 165.921 159.84 0.0200811 8.28619 4140
2 5054.99 2803.06 5780.14 330.13 225.61 0.0341475 18.855 8676
3 3650.96 2274.49 4301.5 322.921 211.824 0.159982 15.5992 11784
4 2571.71 1520.12 2987.38 290.757 219.515 0.0782308 16.8713 25671
5 1977.44 1126.01 2275.56 218.918 223.272 0.105436 14.9257 40833
6 1380.82 844.928 1618.82 214.239 235.361 0.0286674 14.0738 57255
7 383.795 264.927 466.353 118.589 220.782 0.0239971 11.4151 146994
8 186.997 99.1589 211.661 27.8121 220.786 0.0822365 15.0715 169023
9 142.328 74.1642 160.492 10.303 220.8 0.0828261 17.3162 176373
10 118.016 58.9362 131.914 8.31129 220.787 0.0819379 14.5471 205008
11 80.5977 41.6566 90.7263 5.00502 220.788 0.0900496 20.6179 364251
12 44.1913 24.0949 50.3332 2.584 220.789 0.0807014 23.3935 527211
13 26.3521 13.9296 29.8072 1.19216 220.788 0.138733 33.7802 624063
14 19.0841 9.37893 21.2643 0.776276 220.788 0.160251 23.0464 700125
15 16.4141 7.93487 18.2315 0.657968 220.788 0.143745 27.7929 816354
16 12.8495 6.30286 14.3121 0.519071 220.788 0.135469 33.4186 1239807
17 9.08717 4.79151 10.273 0.372631 220.788 0.133516 34.546 1731039
18 5.42745 2.94959 6.17716 0.22284 220.788 0.134894 34.6163 2202465
19 3.19734 1.62114 3.58484 0.125826 220.788 0.130279 43.0653 2533323
20 2.5128 1.20735 2.78781 0.0982689 220.788 0.130049 32.0859 2746623


==> figures/data/scattering/P3_F50_bck/errors.txt <==
iter etac etad eta true_err norm rmin rmax nr_dofs
1 7774.56 3201.89 8408.09 6.44723 4.59805 0.116298 988.314 912
2 1599.91 688.134 1741.62 8.03125 5.72037 0.177444 161.769 3592
3 827.697 387.707 914.002 9.71143 8.16344 0.0108285 121.949 7584
4 576.711 243.734 626.101 178.467 178.368 2.18445e-07 7.77341 14488
5 13619.8 6156.76 14946.8 815.918 692.432 2.379e-05 18.1151 34828
6 23708 12403.9 26756.8 1487.46 969.779 0.00499577 33.928 72592
7 17049.9 10065.9 19799.5 1448.84 827.594 0.00180268 21.0969 122544
8 10255.1 5855.54 11809.1 1250.18 790.241 0.000174533 32.569 174104
9 10058.3 5075.6 11266.4 1173.9 727.269 0.0582571 37.8587 257284
10 4949.63 2792.35 5682.96 822.269 709.142 0.0577868 19.9619 477348
11 1714.59 866.175 1920.96 399.672 706.676 0.00999478 14.8979 851864
12 430.67 194.81 472.681 83.5311 708.444 0.00495511 19.1971 1383012
13 220.686 99.4016 242.039 23.8838 708.489 0.0535279 22.5017 1795624
14 115.628 52.0625 126.808 7.53754 708.491 0.0100402 30.983 2551104
15 60.682 27.1696 66.4868 2.6197 708.493 0.0665023 32.4722 3573100
16 30.1768 13.4616 33.0432 1.02452 708.493 0.0722886 40.8312 5053192
17 15.2521 6.75008 16.679 0.484354 708.493 0.0718605 37.479 7122428
18 7.72171 3.45316 8.45867 0.239884 708.493 0.0575078 50.2845 10006884
19 3.91912 1.76793 4.29943 0.120908 708.493 0.0391635 40.9891 13989648


==> figures/data/scattering/P3_F50_bck/errors_reg.txt <==
iter     etac etad        eta       true_err norm    rmin        rmax     nr_dofs
    1 640.311   264.796    692.904   16.6405  16.455 2.74122e-05 57.8912  4140
    2 3648.92   1554.81   3966.37   261.009  235.108 0.000261569 15.6858  8256
    3 9435.45   5220.13   10783.2   707.49   516.16  0.0011236   17.585   27888
    4 7667.14   4595.47   8938.87   640.668  462.407 0.0336807   20.2656  42303
    5 4972.26   3165.98   5894.64   610.939  432.451 0.00719771  14.1369  76974
    6 4942.41   2994.47   5778.78   676.685  440.063 0.0036756   19.0116  107790
    7 3716.56   2115.05   4276.24   604.602  424.72  0.012226    26.5016  144429
    8 2773.22   1591.56   3197.47   513.958  439.394 0.057925    17.322   180612
    9 2183.18   1286.71   2534.15   388.04   439.311 0.050056    18.4599  366624
   10  981.253   626.391  1164.14   226.03   426.666 0.00800811  10.7418  657663
   11  248.98    186.504   311.087  373.272  518.574 0.00424041   7.39309 2330982
   12   81.4054   53.3149   97.3104  73.8845 512.774 0.00749217  14.0218  8618058

